Analysis of Reference and Citation Copying in Evolving Bibliographic Networks

Extensive literature demonstrates how the copying of references (links) can lead to the emergence of various structural properties (e.g., power-law degree distribution and bipartite cores) in bibliographic and other similar directed networks. However, it is also well known that the copying process is incapable of mimicking the number of directed triangles in such networks; neither does it have the power to explain the obsolescence of older papers. In this paper, we propose RefOrCite, a new model that allows for copying of both the references from (i.e., out-neighbors of) as well as the citations to (i.e., in-neighbors of) an existing node. In contrast, the standard copying model (CP) only copies references. While retaining its spirit, RefOrCite differs from the Forest Fire (FF) model in ways that makes RefOrCite amenable to mean-field analysis for degree distribution, triangle count, and densification. Empirically, RefOrCite gives the best overall agreement with observed degree distribution, triangle count, diameter, h-index, and the growth of citations to newer papers.

==> fig/arxivTHFFMcdf.txt <==
FF Model				
1				
0.767023397				
0.635767496				
0.546322526				
0.482792991				
0.428181723				
0.387839681				
0.35568146				
0.326880705				
0.304165355				
0.286014059				
0.268649669				
0.253645997				
0.240111216				
0.226523974				
0.21388102				
0.204123387				
0.195257581				
0.186758997				
0.179624384				
0.172804533				
0.16577484				
0.159374672				
0.15376141				
0.148253069				
0.142902109				
0.138180674				
0.133511699				
0.127741056				
0.124488511				
0.120658903				
0.116829294				
0.113786591				
0.110271745				
0.107333963				
0.104868324				
0.102455146				
0.099464904				
0.096684503				
0.094428706				
0.091700766				
0.089969573				
0.088605603				
0.086454727				
0.084723534				
0.08283496				
0.081156227				
0.079005351				
0.077011856				
0.075175742				
0.073287168				
0.071870738				
0.070349386				
0.069195258				
0.066991921				
0.065365649				
0.06415906				
0.062585248				
0.06143112				
0.060539293				
0.059490085				
0.058021194				
0.056867065				
0.05613262				
0.054978491				
0.053771902				
0.052617774				
0.051778407				
0.050939041				
0.049784912				
0.049155388				
0.048211101				
0.047371734				
0.046427447				
0.045378239				
0.044433952				
0.043594586				
0.042650299				
0.042178155				
0.04139125				
0.040814185				
0.039922359				
0.039555136				
0.038873151				
0.038296086				
0.037666562				
0.036774735				
0.036355052				
0.035987829				
0.035725527				
0.035096003				
0.03478124				
0.034466478				
0.033941874				
0.03341727				
0.032945126				
0.032368062				
0.032000839				
0.031581156				
0.031056552				
0.030584409				
0.030007344				
0.029745042				
0.029325359				
0.028905676				
0.028485993				
0.028223691				
0.027489246				
0.026964642				
0.026544959				
0.026335117				
0.025915434				
0.02539083				
0.025023607				
0.024603924				
0.024499003				
0.024236701				
0.023764558				
0.023712097				
0.023449795				
0.023082573				
0.022610429				
0.022400588				
0.021980904				
0.021666142				
0.021298919				
0.020879236				
0.020774315				
0.020669395				
0.020302172				
0.01998741				
0.019882489				
0.019620187				
0.019410345				
0.019043122				
0.018833281				
0.0186759				
0.018256217				
0.018151296				
0.018098835				
0.017836533				
0.017731613				
0.017469311				
0.017259469				
0.017049628				
0.016734865				
0.016420103				
0.016157801				
0.01610534				
0.015947959				
0.015738118				
0.015528276				
0.015423355				
0.015318435				
0.015108593				
0.014846291				
0.01474137				
0.014426608				
0.014426608				
0.014374148				
0.014269227				
0.014216766				
0.013849544				
0.013797083				
0.013534781				
0.01342986				
0.013272479				
0.013115098				
0.013010177				
0.012800336				
0.012642955				
0.012590494				
0.012433113				
0.012328192				
0.012170811				
0.01206589				
0.01201343				
0.011908509				
0.011803588				
0.011646207				
0.011541286				
0.011436366				
0.011383905				
0.011174064				
0.010964222				
0.010859301				
0.010859301				
0.01070192				
0.010596999				
0.010334697				
0.010177316				
0.010124856				
0.010019935				
0.009915014				
0.009862554				
0.009757633				
0.009652712				
0.009442871				
0.009442871				
0.00939041				
0.009285489				
0.009233029				
0.009233029				
0.009180569				
0.009023187				
0.008918267				
0.008760886				
0.008760886				
0.008655965				
0.008498584				
0.008498584				
0.008446123				
0.008288742				
0.008288742				
0.008183821				
0.008183821				
0.00802644				
0.00802644				
0.00797398				
0.007869059				
0.007816598				
0.007764138				
0.007711678				
0.007711678				
0.007659217				
0.007606757				
0.007554297				
0.007554297				
0.007501836				
0.007396915				
0.007344455				
0.007344455				
0.007291995				
0.007187074				
0.007082153				
0.007029693				
0.006924772				
0.006872311				
0.006819851				
0.006819851				
0.006819851				
0.00671493				
0.00666247				
0.00666247				
0.00666247				
0.006610009				
0.006557549				
0.006400168				
0.006347707				
0.006347707				
0.006295247				
0.006295247				
0.006295247				
0.006190326				
0.006190326				
0.006190326				
0.006190326				
0.006137866				
0.006085406				
0.006085406				
0.006032945				
0.006032945				
0.005928024				
0.005928024				
0.005928024				
0.005875564				
0.005823104				
0.005770643				
0.005770643				
0.005665722				
0.005665722				
0.005560802				
0.005560802				
5.56E-03				
5.35E-03				
5.25E-03				
5.25E-03				
5.25E-03				
5.25E-03				
5.19E-03				
5.19E-03				
5.19E-03				
5.19E-03				
5.14E-03				
5.14E-03				
5.14E-03				
5.14E-03				
5.14E-03				
5.14E-03				
5.04E-03				
5.04E-03				
5.04E-03				
5.04E-03				
5.04E-03				
5.04E-03				
4.98E-03				
4.98E-03				
4.93E-03				
4.93E-03				
4.93E-03				
4.93E-03				
4.88E-03				
4.88E-03				
4.88E-03				
4.83E-03				
4.77E-03				
4.77E-03				
4.72E-03				
4.67E-03				
4.62E-03				
4.56E-03				
0.004564054				
0.004511594				
0.004459133				
0.004354213				
0.004354213				
0.004354213				
0.004301752				
0.004249292				
0.004249292				
0.004196831				
0.004091911				
0.004091911				
0.004091911				
0.004091911				
0.004091911				
0.004091911				
0.00403945				
0.00403945				
0.00403945				
0.00403945				
0.003882069				
0.003882069				
0.003882069				
0.003882069				
0.003882069				
0.003829609				
0.003829609				
0.003829609				
0.003829609				
0.003829609				
0.003829609				
0.003829609				
0.003829609				
0.003777148				
0.003724688				
0.003672227				
0.003672227				
0.003672227				
0.003619767				
0.003619767				
0.003619767				
0.003619767				
0.003619767				
0.003619767				
0.003619767				
0.003619767				
0.003619767				
0.003619767				
0.003567307				
0.003567307				
0.003514846				
0.003514846				
0.003514846				
0.003514846				
0.003514846				
0.003514846				
0.003409926				
0.003357465				
0.003252544				
0.003200084				
0.003200084				
0.003200084				
0.003200084				
0.003200084				
0.003200084				
0.003200084				
0.003147624				
0.003147624				
0.003147624				
0.003042703				
0.003042703				
0.003042703				
0.003042703				
0.003042703				
0.003042703				
0.003042703				
0.003042703				
0.002990242				
0.002990242				
0.002990242				
0.002990242				
0.002990242				
0.002990242				
0.002990242				
0.002990242				
0.002990242				
0.002990242				
0.002990242				
0.002990242				
0.002990242				
0.002937782				
0.002885322				
0.002885322				
0.002885322				
0.002885322				
0.002885322				
0.002832861				
0.002832861				
0.002832861				
0.002832861				
0.002832861				
0.002832861				
0.002832861				
0.002832861				
0.002832861				
0.002780401				
0.002780401				
0.002780401				
0.002780401				
0.002780401				
0.002780401				
0.002780401				
0.002780401				
0.002780401				
0.002780401				
0.002780401				
0.002780401				
0.002780401				
0.002780401				
0.002780401				
0.002780401				
0.00272794				
0.00272794				
0.00272794				
0.00272794				
0.00272794				
0.00267548				
0.00267548				
0.00267548				
0.00262302				
0.00262302				
0.00262302				
0.00262302				
0.00262302				
0.00262302				
0.00262302				
0.002570559				
0.002570559				
0.002570559				
0.002570559				
0.002518099				
0.002518099				
0.002518099				
0.002518099				
0.002518099				
0.002518099				
0.002518099				
0.002465638				
0.002465638				
0.002465638				
0.002465638				
0.002465638				
0.002465638				
0.002413178				
0.002413178				
0.002413178				
0.002413178				
0.002413178				
0.002413178				
0.002413178				
0.002413178				
0.002413178				
0.002413178				
0.002413178				
0.002413178				
0.002413178				
0.002413178				
0.002413178				
0.002413178				
0.002360718				
0.002360718				
0.002360718				
0.002360718				
0.002360718				
0.002360718				
0.002360718				
0.002360718				
0.002360718				
0.002360718				
0.002360718				
0.002360718				
0.002360718				
0.002255797				
0.002255797				
2.26E-03				
2.26E-03				
2.26E-03				
2.26E-03				
2.26E-03				
2.26E-03				
2.26E-03				
2.26E-03				
2.26E-03				
2.26E-03				
2.26E-03				
2.26E-03				
2.26E-03				
2.26E-03				
2.26E-03				
2.26E-03				
2.26E-03				
2.26E-03				
2.26E-03				
2.26E-03				
2.26E-03				
2.20E-03				
2.20E-03				
2.20E-03				
2.20E-03				
2.20E-03				
2.20E-03				
2.20E-03				
2.20E-03				
2.20E-03				
2.15E-03				
2.15E-03				
2.15E-03				
2.15E-03				
2.15E-03				
2.15E-03				
2.15E-03				
2.15E-03				
2.15E-03				
2.15E-03				
2.15E-03				
2.15E-03				
2.15E-03				
2.15E-03				
2.15E-03				
2.15E-03				
2.15E-03				
2.15E-03				
2.15E-03				
2.15E-03				
2.10E-03				
2.10E-03				
2.10E-03				
2.10E-03				
2.10E-03				
2.10E-03				
2.10E-03				
2.10E-03				
2.10E-03				
2.10E-03				
2.10E-03				
2.10E-03				
2.10E-03				
2.10E-03				
2.10E-03				
2.05E-03				
2.05E-03				
2.05E-03				
2.05E-03				
2.05E-03				
2.05E-03				
2.05E-03				
2.05E-03				
2.05E-03				
2.05E-03				
2.05E-03				
2.05E-03				
2.05E-03				
2.05E-03				
2.05E-03				
2.05E-03				
2.05E-03				
2.05E-03				
2.05E-03				
0.002045955				
0.002045955				
0.002045955				
0.002045955				
0.002045955				
0.002045955				
0.002045955				
0.002045955				
0.001993495				
0.001993495				
0.001993495				
0.001993495				
0.001993495				
0.001993495				
0.001993495				
0.001993495				
0.001993495				
0.001993495				
0.001993495				
0.001993495				
0.001993495				
0.001993495				
0.001993495				
0.001993495				
0.001993495				
0.001993495				
0.001941035				
0.001941035				
0.001941035				
0.001941035				
0.001941035				
0.001941035				
0.001941035				
0.001941035				
0.001941035				
0.001941035				
0.001941035				
0.001941035				
0.001941035				
0.001941035				
0.001941035				
0.001941035				
0.001941035				
0.001941035				
0.001941035				
0.001941035				
0.001941035				
0.001941035				
0.001941035				
0.001941035				
0.001941035				
0.001888574				
0.001888574				
0.001888574				
0.001888574				
0.001888574				
0.001836114				
0.001836114				
0.001836114				
0.001836114				
0.001783653				
0.001783653				
0.001783653				
0.001783653				
0.001783653				
0.001783653				
0.001731193				
0.001731193				
0.001731193				
0.001731193				
0.001731193				
0.001731193				
0.001731193				
0.001731193				
0.001731193				
0.001731193				
0.001731193				
0.001678733				
0.001678733				
0.001678733				
0.001678733				
0.001678733				
0.001678733				
0.001678733				
0.001678733				
0.001678733				
0.001678733				
0.001678733				
0.001678733				
0.001678733				
0.001678733				
0.001678733				
0.001678733				
0.001678733				
0.001678733				
0.001678733				
0.001678733				
0.001678733				
0.001678733				
0.001678733				
0.001678733				
0.001678733				
0.001678733				
0.001678733				
0.001626272				
0.001626272				
0.001626272				
0.001626272				
0.001626272				
0.001626272				
0.001626272				
0.001626272				
0.001626272				
0.001626272				
0.001626272				
0.001626272				
0.001626272				
0.001573812				
0.001573812				
0.001573812				
0.001573812				
0.001573812				
0.001521351				
0.001521351				
0.001521351				
0.001521351				
0.001521351				
0.001521351				
0.001521351				
0.001521351				
0.001521351				
0.001468891				
0.001468891				
0.001468891				
0.001468891				
0.001468891				
0.001468891				
0.001468891				
0.001468891				
0.001468891				
0.001468891				
0.001468891				
0.001468891				
0.001468891				
0.001468891				
0.001468891				
0.001416431				
0.001416431				
0.001416431				
0.001416431				
0.001416431				
0.001416431				
0.001416431				
0.001416431				
0.001416431				
0.001416431				
0.001416431				
0.001416431				
0.001416431				
0.001416431				
0.001416431				
0.001416431				
0.001416431				
0.001416431				
0.001416431				
0.001416431				
0.001416431				
0.001416431				
0.001416431				
0.001416431				
0.001416431				
0.001416431				
0.001416431				
0.001416431				
0.001416431				
0.001416431				
0.001416431				
0.001416431				
0.001416431				
0.001416431				
0.001416431				
0.001416431				
0.001416431				
0.001416431				
0.001416431				
0.001416431				
0.001416431				
0.001416431				
0.001416431				
0.001416431				
0.00136397				
0.00136397				
0.00136397				
0.00136397				
0.00136397				
0.00136397				
0.00136397				
0.00136397				
0.00136397				
0.00136397				
0.00136397				
0.00136397				
0.00136397				
0.00136397				
0.00136397				
0.00136397				
0.00136397				
0.00136397				
0.00136397				
0.00136397				
0.00136397				
0.00136397				
0.00136397				
0.00136397				
0.00136397				
0.00136397				
0.00131151				
0.00131151				
0.00131151				
0.00131151				
0.00131151				
0.00131151				
0.00131151				
0.00131151				
0.00131151				
0.00131151				
0.00131151				
0.00131151				
0.00131151				
0.00131151				
0.00131151				
0.00131151				
0.00131151				
0.00131151				
0.00131151				
0.00131151				
0.00131151				
0.00131151				
0.00131151				
0.001259049				
0.001259049				
0.001259049				
0.001259049				
0.001206589				
0.001206589				
0.001206589				
0.001206589				
0.001206589				
0.001206589				
0.001206589				
0.001206589				
0.001206589				
0.001154129				
0.001154129				
0.001154129				
0.001154129				
0.001154129				
0.001154129				
0.001154129				
0.001154129				
0.001154129				
0.001154129				
0.001154129				
0.001101668				
0.001101668				
0.001101668				
0.001101668				
0.001101668				
0.001101668				
0.001101668				
0.001101668				
0.001101668				
0.001101668				
0.001101668				
0.001101668				
0.001101668				
0.001101668				
0.001101668				
0.001101668				
0.001101668				
0.001101668				
0.001101668				
0.001101668				
0.001101668				
0.001101668				
0.001101668				
0.001101668				
0.001101668				
0.001101668				
0.001101668				
0.001101668				
0.001049208				
0.001049208				
0.001049208				
0.000996747				
0.000996747				
0.000996747				
0.000996747				
0.000996747				
0.000944287				
0.000944287				
0.000944287				
0.000944287				
0.000944287				
0.000944287				
0.000944287				
0.000944287				
0.000944287				
0.000944287				
0.000944287				
0.000944287				
0.000944287				
0.000944287				
0.000944287				
0.000944287				
0.000944287				
0.000944287				
0.000944287				
0.000944287				
0.000944287				
0.000944287				
0.000891827				
0.000891827				
0.000891827				
0.000891827				
0.000891827				
0.000891827				
0.000891827				
0.000891827				
0.000891827				
0.000891827				
0.000891827				
0.000891827				
0.000891827				
0.000891827				
0.000891827				
0.000891827				
0.000891827				
0.000891827				
0.000891827				
0.000891827				
0.000891827				
0.000839366				
0.000839366				
0.000839366				
0.000839366				
0.000786906				
0.000786906				
0.000786906				
0.000786906				
0.000786906				
0.000786906				
0.000786906				
0.000786906				
0.000786906				
0.000786906				
0.000786906				
0.000786906				
0.000734445				
0.000734445				
0.000734445				
0.000734445				
0.000734445				
0.000734445				
0.000734445				
0.000734445				
0.000734445				
0.000734445				
0.000734445				
0.000734445				
0.000734445				
0.000734445				
0.000734445				
0.000734445				
0.000734445				
0.000734445				
0.000734445				
0.000734445				
0.000734445				
0.000734445				
0.000734445				
0.000734445				
0.000681985				
0.000681985				
0.000681985				
0.000681985				
0.000681985				
0.000681985				
0.000681985				
0.000681985				
0.000681985				
0.000681985				
0.000681985				
0.000681985				
0.000681985				
0.000681985				
0.000681985				
0.000681985				
0.000681985				
0.000681985				
0.000681985				
0.000681985				
0.000681985				
0.000681985				
0.000681985				
0.000681985				
0.000681985				
0.000681985				
0.000681985				
0.000681985				
0.000681985				
0.000681985				
0.000681985				
0.000681985				
0.000681985				
0.000681985				
0.000681985				
0.000681985				
0.000681985				
0.000681985				
0.000681985				
0.000681985				
0.000681985				
0.000681985				
0.000681985				
0.000681985				
0.000681985				
0.000681985				
0.000681985				
0.000681985				
0.000681985				
0.000681985				
0.000681985				
0.000681985				
0.000681985				
0.000681985				
0.000681985				
0.000681985				
0.000681985				
0.000681985				
0.000681985				
0.000681985				
0.000681985				
0.000681985				
0.000681985				
0.000681985				
0.000681985				
0.000681985				
0.000681985				
0.000681985				
0.000681985				
0.000681985				
0.000681985				
0.000681985				
0.000681985				
0.000681985				
0.000681985				
0.000681985				
0.000681985				
0.000681985				
0.000681985				
0.000681985				
0.000681985				
0.000681985				
0.000681985				
0.000681985				
0.000681985				
0.000681985				
0.000681985				
0.000681985				
0.000681985				
0.000681985				
0.000681985				
0.000681985				
0.000681985				
0.000681985				
0.000681985				
0.000681985				
0.000681985				
0.000681985				
0.000681985				
0.000681985				
0.000681985				
0.000681985				
0.000681985				
0.000681985				
0.000681985				
0.000681985				
0.000681985				
0.000681985				
0.000681985				
0.000629525				
0.000629525				
0.000629525				
0.000629525				
0.000629525				
0.000629525				
0.000629525				
0.000629525				
0.000629525				
0.000629525				
0.000629525				
0.000629525				
0.000629525				
0.000629525				
0.000629525				
0.000577064				
0.000577064				
0.000577064				
0.000577064				
0.000577064				
0.000524604				
0.000524604				
0.000524604				
0.000524604				
0.000524604				
0.000524604				
0.000524604				
0.000524604				
0.000524604				
0.000524604				
0.000524604				
0.000524604				
0.000524604				
0.000524604				
0.000524604				
0.000524604				
0.000524604				
0.000524604				
0.000524604				
0.000524604				
0.000524604				
0.000524604				
0.000524604				
0.000524604				
0.000524604				
0.000524604				
0.000524604				
0.000524604				
0.000524604				
0.000524604				
0.000524604				
0.000524604				
0.000524604				
0.000524604				
0.000524604				
0.000524604				
0.000524604				
0.000524604				
0.000524604				
0.000524604				
0.000524604				
0.000472144				
0.000472144				
0.000472144				
0.000472144				
0.000472144				
0.000472144				
0.000472144				
0.000472144				
0.000472144				
0.000472144				
0.000472144				
0.000472144				
0.000472144				
0.000472144				
0.000472144				
0.000472144				
0.000472144				
0.000472144				
0.000472144				
0.000472144				
0.000472144				
0.000472144				
0.000472144				
0.000472144				
0.000472144				
0.000472144				
0.000472144				
0.000472144				
0.000472144				
0.000472144				
0.000472144				
0.000472144				
0.000472144				
0.000472144				
0.000472144				
0.000472144				
0.000472144				
0.000472144				
0.000472144				
0.000472144				
0.000472144				
0.000472144				
0.000472144				
0.000472144				
0.000472144				
0.000472144				
0.000472144				
0.000472144				
0.000472144				
0.000472144				
0.000472144				
0.000472144				
0.000472144				
0.000472144				
0.000419683				
0.000419683				
0.000419683				
0.000419683				
0.000419683				
0.000419683				
0.000419683				
0.000419683				
0.000419683				
0.000419683				
0.000419683				
0.000419683				
0.000419683				
0.000419683				
0.000419683				
0.000419683				
0.000419683				
0.000419683				
0.000419683				
0.000419683				
0.000419683				
0.000419683				
0.000419683				
0.000419683				
0.000419683				
0.000419683				
0.000419683				
0.000419683				
0.000419683				
0.000419683				
0.000419683				
0.000419683				
0.000419683				
0.000419683				
0.000419683				
0.000419683				
0.000419683				
0.000419683				
0.000419683				
0.000419683				
0.000419683				
0.000419683				
0.000419683				
0.000419683				
0.000419683				
0.000419683				
0.000419683				
0.000419683				
0.000419683				
0.000419683				
0.000419683				
0.000419683				
0.000419683				
0.000419683				
0.000419683				
0.000419683				
0.000419683				
0.000419683				
0.000419683				
0.000419683				
0.000367223				
0.000367223				
0.000367223				
0.000367223				
0.000367223				
0.000367223				
0.000367223				
0.000367223				
0.000367223				
0.000367223				
0.000367223				
0.000367223				
0.000367223				
0.000367223				
0.000367223				
0.000367223				
0.000367223				
0.000367223				
0.000367223				
0.000367223				
0.000367223				
0.000367223				
0.000367223				
0.000367223				
0.000367223				
0.000367223				
0.000367223				
0.000367223				
0.000367223				
0.000367223				
0.000367223				
0.000367223				
0.000367223				
0.000367223				
0.000367223				
0.000367223				
0.000367223				
0.000367223				
0.000367223				
0.000367223				
0.000314762				
0.000314762				
0.000314762				
0.000314762				
0.000314762				
0.000314762				
0.000314762				
0.000314762				
0.000314762				
0.000314762				
0.000314762				
0.000314762				
0.000314762				
0.000314762				
0.000314762				
0.000314762				
0.000314762				
0.000314762				
0.000314762				
0.000314762				
0.000314762				
0.000262302				
0.000262302				
0.000262302				
0.000262302				
0.000262302				
0.000262302				
0.000262302				
0.000262302				
0.000262302				
0.000262302				
0.000262302				
0.000262302				
0.000262302				
0.000262302				
0.000262302				
0.000262302				
0.000262302				
0.000262302				
0.000262302				
0.000262302				
0.000262302				
0.000262302				
0.000262302				
0.000262302				
0.000262302				
0.000262302				
0.000262302				
0.000262302				
0.000262302				
0.000262302				
0.000262302				
0.000262302				
0.000262302				
0.000262302				
0.000262302				
0.000262302				
0.000262302				
0.000262302				
0.000262302				
0.000262302				
0.000262302				
0.000262302				
0.000262302				
0.000262302				
0.000262302				
0.000262302				
0.000262302				
0.000262302				
0.000262302				
0.000262302				
0.000262302				
0.000262302				
0.000262302				
0.000262302				
0.000262302				
0.000262302				
0.000262302				
0.000262302				
0.000262302				
0.000262302				
0.000262302				
0.000262302				
0.000262302				
0.000262302				
0.000262302				
0.000262302				
0.000262302				
0.000262302				
0.000262302				
0.000262302				
0.000262302				
0.000262302				
0.000262302				
0.000262302				
0.000262302				
0.000262302				
0.000262302				
0.000262302				
0.000262302				
0.000262302				
0.000262302				
0.000262302				
0.000262302				
0.000262302				
0.000262302				
0.000262302				
0.000262302				
0.000262302				
0.000262302				
0.000262302				
0.000262302				
0.000262302				
0.000262302				
0.000262302				
0.000262302				
0.000262302				
0.000262302				
0.000262302				
0.000262302				
0.000262302				
0.000262302				
0.000262302				
0.000262302				
0.000262302				
0.000262302				
0.000262302				
0.000262302				
0.000262302				
0.000262302				
0.000262302				
0.000262302				
0.000262302				
0.000262302				
0.000262302				
0.000262302				
0.000262302				
0.000262302				
0.000262302				
0.000262302				
0.000262302				
0.000262302				
0.000262302				
0.000262302				
0.000262302				
0.000262302				
0.000262302				
0.000262302				
0.000262302				
0.000262302				
0.000262302				
0.000262302				
0.000262302				
0.000262302				
0.000262302				
0.000262302				
0.000262302				
0.000262302				
0.000262302				
0.000262302				
0.000262302				
0.000262302				
0.000262302				
0.000262302				
0.000262302				
0.000262302				
0.000262302				
0.000262302				
0.000262302				
0.000262302				
0.000262302				
0.000262302				
0.000262302				
0.000262302				
0.000262302				
0.000262302				
0.000262302				
0.000262302				
0.000262302				
0.000262302				
0.000262302				
0.000262302				
0.000262302				
0.000262302				
0.000262302				
0.000262302				
0.000262302				
0.000262302				
0.000262302				
0.000262302				
0.000262302				
0.000262302				
0.000262302				
0.000262302				
0.000262302				
0.000262302				
0.000262302				
0.000262302				
0.000262302				
0.000262302				
0.000262302				
0.000262302				
0.000262302				
0.000262302				
0.000262302				
0.000262302				
0.000262302				
0.000262302				
0.000262302				
0.000262302				
0.000262302				
0.000262302				
0.000262302				
0.000262302				
0.000262302				
0.000262302				
0.000262302				
0.000262302				
0.000262302				
0.000262302				
0.000262302				
0.000262302				
0.000262302				
0.000262302				
0.000209842				
0.000209842				
0.000209842				
0.000209842				
0.000209842				
0.000209842				
0.000209842				
0.000209842				
0.000209842				
0.000209842				
0.000209842				
0.000209842				
0.000209842				
0.000209842				
0.000209842				
0.000209842				
0.000209842				
0.000209842				
0.000209842				
0.000209842				
0.000209842				
0.000209842				
0.000209842				
0.000209842				
0.000209842				
0.000209842				
0.000209842				
0.000209842				
0.000209842				
0.000209842				
0.000209842				
0.000209842				
0.000209842				
0.000209842				
0.000209842				
0.000209842				
0.000209842				
0.000209842				
0.000209842				
0.000209842				
0.000209842				
0.000209842				
0.000209842				
0.000209842				
0.000209842				
0.000209842				
0.000209842				
0.000209842				
0.000209842				
0.000209842				
0.000209842				
0.000209842				
0.000209842				
0.000209842				
0.000209842				
0.000209842				
0.000209842				
0.000209842				
0.000209842				
0.000209842				
0.000209842				
0.000209842				
0.000209842				
0.000209842				
0.000209842				
0.000209842				
0.000209842				
0.000209842				
0.000209842				
0.000209842				
0.000209842				
0.000209842				
0.000209842				
0.000209842				
0.000209842				
0.000209842				
0.000209842				
0.000209842				
0.000209842				
0.000209842				
0.000209842				
0.000209842				
0.000209842				
0.000209842				
0.000209842				
0.000209842				
0.000209842				
0.000209842				
0.000209842				
0.000209842				
0.000209842				
0.000209842				
0.000209842				
0.000209842				
0.000209842				
0.000209842				
0.000209842				
0.000209842				
0.000209842				
0.000209842				
0.000209842				
0.000209842				
0.000209842				
0.000209842				
0.000209842				
0.000209842				
0.000209842				
0.000209842				
0.000209842				
0.000209842				
0.000209842				
0.000209842				
0.000209842				
0.000209842				
0.000209842				
0.000209842				
0.000209842				
0.000209842				
0.000209842				
0.000209842				
0.000209842				
0.000209842				
0.000209842				
0.000209842				
0.000209842				
0.000209842				
0.000209842				
0.000209842				
0.000209842				
0.000209842				
0.000209842				
0.000209842				
0.000209842				
0.000209842				
0.000209842				
0.000209842				
0.000209842				
0.000209842				
0.000209842				
0.000209842				
0.000209842				
0.000209842				
0.000209842				
0.000209842				
0.000209842				
0.000209842				
0.000209842				
0.000209842				
0.000209842				
0.000209842				
0.000209842				
0.000209842				
0.000209842				
0.000209842				
0.000209842				
0.000209842				
0.000209842				
0.000209842				
0.000209842				
0.000209842				
0.000209842				
0.000209842				
0.000209842				
0.000209842				
0.000209842				
0.000209842				
0.000209842				
0.000209842				
0.000209842				
0.000209842				
0.000209842				
0.000209842				
0.000209842				
0.000209842				
0.000209842				
0.000209842				
0.000209842				
0.000209842				
0.000209842				
0.000209842				
0.000209842				
0.000209842				
0.000209842				
0.000209842				
0.000209842				
0.000209842				
0.000209842				
0.000209842				
0.000209842				
0.000209842				
0.000209842				
0.000209842				
0.000209842				
0.000209842				
0.000209842				
0.000209842				
0.000209842				
0.000209842				
0.000209842				
0.000209842				
0.000209842				
0.000209842				
0.000209842				
0.000209842				
0.000209842				
0.000209842				
0.000209842				
0.000209842				
0.000209842				
0.000209842				
0.000209842				
0.000209842				
0.000209842				
0.000209842				
0.000209842				
0.000209842				
0.000209842				
0.000209842				
0.000209842				
0.000209842				
0.000209842				
0.000209842				
0.000209842				
0.000209842				
0.000209842				
0.000209842				
0.000209842				
0.000209842				
0.000209842				
0.000209842				
0.000209842				
0.000209842				
0.000209842				
0.000209842				
0.000209842				
0.000209842				
0.000209842				
0.000209842				
0.000209842				
0.000209842				
0.000209842				
0.000209842				
0.000209842				
0.000209842				
0.000209842				
0.000209842				
0.000209842				
0.000209842				
0.000209842				
0.000209842				
0.000209842				
0.000209842				
0.000209842				
0.000209842				
0.000209842				
0.000209842				
0.000209842				
0.000209842				
0.000209842				
0.000209842				
0.000209842				
0.000209842				
0.000209842				
0.000209842				
0.000209842				
0.000209842				
0.000209842				
0.000209842				
0.000209842				
0.000209842				
0.000209842				
0.000209842				
0.000209842				
0.000209842				
0.000209842				
0.000209842				
0.000209842				
0.000209842				
0.000209842				
0.000209842				
0.000209842				
0.000209842				
0.000209842				
0.000209842				
0.000209842				
0.000209842				
0.000209842				
0.000209842				
0.000209842				
0.000209842				
0.000209842				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000157381				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
0.000104921				
5.25E-05				
5.25E-05				
5.25E-05				
5.25E-05				
5.25E-05				
5.25E-05				
5.25E-05				
5.25E-05				
5.25E-05				
5.25E-05				
5.25E-05				
5.25E-05				
5.25E-05				
5.25E-05				
5.25E-05				
5.25E-05				
5.25E-05				
5.25E-05				
5.25E-05				
5.25E-05				
5.25E-05				
5.25E-05				
5.25E-05				
5.25E-05				
5.25E-05				
5.25E-05				
5.25E-05				
5.25E-05				
5.25E-05				
5.25E-05				
5.25E-05				
5.25E-05				
5.25E-05				
5.25E-05				
5.25E-05				
5.25E-05				
5.25E-05				
5.25E-05				
5.25E-05				
5.25E-05				
5.25E-05				
5.25E-05				
5.25E-05				
5.25E-05				
5.25E-05				
5.25E-05				
5.25E-05				
5.25E-05				
5.25E-05				
5.25E-05				
5.25E-05				
5.25E-05				
5.25E-05				
5.25E-05				
5.25E-05				
5.25E-05				
5.25E-05				
5.25E-05				
5.25E-05				
5.25E-05				
5.25E-05				
5.25E-05				
5.25E-05				
5.25E-05				
5.25E-05				
5.25E-05				
5.25E-05				
5.25E-05				
5.25E-05				
5.25E-05				
5.25E-05				
5.25E-05				
5.25E-05				
5.25E-05				
5.25E-05				
5.25E-05				
5.25E-05				
5.25E-05				
5.25E-05				
5.25E-05				
5.25E-05				
5.25E-05				
5.25E-05				
5.25E-05				
5.25E-05				
5.25E-05				
5.25E-05				
5.25E-05				
5.25E-05				
5.25E-05				
5.25E-05				
5.25E-05				
5.25E-05				
5.25E-05				
5.25E-05				
5.25E-05				
5.25E-05				
5.25E-05				
5.25E-05				
5.25E-05				
5.25E-05				
5.25E-05				
5.25E-05				
5.25E-05				
5.25E-05				
5.25E-05				
5.25E-05				
5.25E-05				
5.25E-05				
5.25E-05				
5.25E-05				
5.25E-05				
5.25E-05				
5.25E-05				
5.25E-05				
5.25E-05				
5.25E-05				
5.25E-05				
5.25E-05				
5.25E-05				
5.25E-05				
5.25E-05				
5.25E-05				
5.25E-05				
5.25E-05				
5.25E-05				
5.25E-05				
5.25E-05				
5.25E-05				
5.25E-05				
5.25E-05				
5.25E-05				
5.25E-05				
5.25E-05				
5.25E-05				
5.25E-05				
5.25E-05				
5.25E-05				
5.25E-05				
5.25E-05				
5.25E-05				
5.25E-05				
5.25E-05				
5.25E-05				
5.25E-05				
5.25E-05				
5.25E-05				
5.25E-05				
5.25E-05				
5.25E-05				
5.25E-05				
5.25E-05				
5.25E-05				
5.25E-05				
5.25E-05				
5.25E-05				
5.25E-05				
5.25E-05				
5.25E-05				
5.25E-05				
5.25E-05				
5.25E-05				
5.25E-05				
5.25E-05				
5.25E-05				
5.25E-05				
5.25E-05				
5.25E-05				
5.25E-05				
5.25E-05				
5.25E-05				
5.25E-05				
5.25E-05				
5.25E-05				
5.25E-05				
5.25E-05				
5.25E-05				
5.25E-05				
5.25E-05				
5.25E-05				
5.25E-05				
5.25E-05				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				


==> fig/arxivTHobs.txt <==
ArXiv-HepTH	CPT Model	RefOrCite2	RefOrCite1	FF Model	CP Model	BA Model
0.098470268	0.265883766	0.521968911	0.455351829	0.581632622	0.725102605	0.890033457
0.165529596	0.4333697	0.683689282	0.632225475	0.716760518	0.832984337	0.936158296
0.220950831	0.571337509	0.787169577	0.746660866	0.803237195	0.893483541	0.960801217
0.272761028	0.641081432	0.857541243	0.830014592	0.866042864	0.931786582	0.975137158
0.3623851	0.687497702	0.907825238	0.889304802	0.9157896	0.958673256	0.984755052
0.473508179	0.754201552	0.945793739	0.934063245	0.949163765	0.975743362	0.991203146
0.629247719	0.8218922	0.972043679	0.964903217	0.972955159	0.987243488	0.995490146
0.760129476	0.896404624	0.988432179	0.985537721	0.988295417	0.994848815	0.998132135
0.888905265	0.95851159	0.997328879	0.996779446	0.99686393	0.998768741	0.99956309
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						
						


==> fig/avdphasetrans.txt <==
0.1	2.498   2.496   2.499											
0.2	3.3222	3.3224  3.332											
0.3	4.935	4.905   4.954											
0.4	8.4	8.8 8.9											
0.5	19	21.5    23.9											
0.6	48.2	73.4    123.2											
0.7	198.02	374.6   741.35											

==> fig/tri2.txt <==
1000	245.7883689	255.2											
2000	496.9743785	509.3											
3000	748.6245475	770											
4000	1000.483945	1021.5											
5000	1252.4654	1280.2											
6000	1504.527785	1540											
7000	1756.648177	1802.2											
8000	2008.812399	2061.3											
9000	2261.011026	2326											
10000	2513.237454	2580.7											
11000	2765.486863	2846.7											
12000	3017.755619	3105.1											
13000	3270.040911	3357.6											
14000	3522.340518	3613.5											
15000	3774.652647	3867											
16000	4026.975836	4125.6											
17000	4279.308871	4374.2											
18000	4531.650733	4624.3											
19000	4784.000558	4888.4											
20000	5036.357608	5153.7											
21000	5288.721245	5420											
22000	5541.090916	5679.1											
23000	5793.466136	5939.2											
24000	6045.846479	6192.7											
25000	6298.231565	6454.9											
26000	6550.621061	6710.7											
27000	6803.014664	6972.5											
28000	7055.412106	7237.9											
29000	7307.813142	7496.3											
30000	7560.217554	7747.9											
31000	7812.625142	7999.1											
32000	8065.035723	8247.5											
33000	8317.449131	8497											
34000	8569.865214	8751.8											
35000	8822.283833	9009.6											
36000	9074.704857	9269.6											
37000	9327.12817	9523.6											
38000	9579.553659	9776.6											
39000	9831.981224	10020.6											
40000	10084.41077	10279.3											
41000	10336.84221	10544.2											
42000	10589.27546	10797.4											
43000	10841.71044	11056.3											
44000	11094.14708	11301.5											
45000	11346.58532	11568											
46000	11599.02509	11821											
47000	11851.46633	12085.1											
48000	12103.90899	12346.9											
49000	12356.35301	12603.5											
50000	12608.79834	12861.6											
51000	12861.24494	13111.8											
52000	13113.69276	13373.1											
53000	13366.14176	13639.6											
54000	13618.59191	13898.8											
55000	13871.04316	14159											
56000	14123.49547	14425											
57000	14375.94882	14687											
58000	14628.40316	14955.7											
59000	14880.85848	15208.9											
60000	15133.31474	15462.4											
61000	15385.77191	15723.8											
62000	15638.22997	15979											
63000	15890.68889	16235.8											
64000	16143.14864	16486.3											
65000	16395.6092	16741.3											
66000	16648.07056	16987.9											
67000	16900.53268	17246.5											
68000	17152.99556	17495.6											
69000	17405.45916	17761.5											
70000	17657.92347	18019.8											
71000	17910.38847	18276.8											
72000	18162.85415	18530.2											
73000	18415.32048	18793											
74000	18667.78746	19054.8											
75000	18920.25506	19319.4											
76000	19172.72327	19578.1											
77000	19425.19208	19828.1											
78000	19677.66147	20082.6											
79000	19930.13143	20335.4											
80000	20182.60195	20590.6											
81000	20435.07301	20845.8											
82000	20687.5446	21099.8											
83000	20940.01672	21344.9											
84000	21192.48934	21614											
85000	21444.96246	21870.8											
86000	21697.43607	22136.1											
87000	21949.91015	22385											
88000	22202.38471	22644.3											
89000	22454.85972	22894.5											
90000	22707.33518	23154.2											
91000	22959.81108	23418.9											
92000	23212.28741	23675.1											
93000	23464.76417	23932.3											
94000	23717.24134	24190.4											
95000	23969.71891	24447.9											
96000	24222.19689	24695.8											
97000	24474.67526	24954.1											
98000	24727.15401	25218.6											
99000	24979.63314	25468											
100000	25232.11264	25722.3											
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													


==> fig/xfit0.4.txt <==
1	1												
0.176776695	0.18204												
0.06415003	0.07744												
0.03125	0.03685												
0.017888544	0.02251												
0.01134023	0.014145												
0.007713561	0.010225												
0.005524272	0.00712												
0.004115226	0.005385												
0.003162278	0.004005												
0.002491829	0.003315												
0.002004688	0.00267												
0.001641125	0.002325												
0.001363578	0.00187												
0.001147551	0.00166												
0.000976563	0.00139												
0.000839224	0.001195												
0.000727476	0.00107												
0.000635501	0.000975												
0.000559017	0.000815												
0.000494825	0.00073												
0.000440497	0.000655												
0.000394167	0.00055												
0.000354382	0.00048												
0.00032	0.00044												
0.000290113	0.00038												
0.000263992	0.000345												
0.000241049	0.00032												
0.000220803	0.000295												
0.00020286	0.00027												
0.000186894	0.000245												
0.000172633	0.00022												
0.000159851	0.00021												
0.000148355	0.00018												
0.000137984	0.000165												
0.000128601	0.00015												
0.000120087	0.00015												
0.000112342	0.000145												
0.000105278	0.00014												
9.88E-05	0.00012												
9.29E-05	0.00012												
8.75E-05	0.000105												
8.25E-05	0.000105												
7.79E-05	0.000105												
7.36E-05	0.000105												
6.97E-05	9.50E-05												
6.60E-05	9.50E-05												
6.26E-05	9.50E-05												
5.95E-05	9.00E-05												
5.66E-05	9.00E-05												
5.38E-05	9.00E-05												
5.13E-05	9.00E-05												
4.89E-05	8.50E-05												
4.67E-05	7.50E-05												
4.46E-05	7.50E-05												
4.26E-05	7.00E-05												
4.08E-05	6.00E-05												
3.90E-05	6.00E-05												
3.74E-05	6.00E-05												
3.59E-05	6.00E-05												
3.44E-05	5.50E-05												
3.30E-05	5.50E-05												
3.17E-05	5.00E-05												
3.05E-05	5.00E-05												
2.94E-05	5.00E-05												
2.83E-05	4.00E-05												
2.72E-05	3.50E-05												
2.62E-05	3.50E-05												
2.53E-05	3.50E-05												
2.44E-05	3.50E-05												
2.35E-05	3.50E-05												
2.27E-05	3.00E-05												
2.20E-05	3.00E-05												
2.12E-05	3.00E-05												
2.05E-05	3.00E-05												
1.99E-05	3.00E-05												
1.92E-05	3.00E-05												
1.86E-05	3.00E-05												
1.80E-05	2.50E-05												
1.75E-05	2.00E-05												
1.69E-05	2.00E-05												
1.64E-05	2.00E-05												
1.59E-05	1.50E-05												
1.55E-05	1.50E-05												
1.50E-05	1.50E-05												
1.46E-05	1.50E-05												
1.42E-05	1.50E-05												
1.38E-05	1.50E-05												
1.34E-05	1.50E-05												
1.30E-05	1.50E-05												
1.27E-05	1.50E-05												
1.23E-05	1.50E-05												
1.20E-05	1.00E-05												
1.17E-05	1.00E-05												
1.14E-05	1.00E-05												
1.11E-05	1.00E-05												
1.08E-05	1.00E-05												
1.05E-05	1.00E-05												
1.03E-05	1.00E-05												
1.00E-05	1.00E-05												
9.75E-06	1.00E-05												
9.52E-06	1.00E-05												
9.29E-06	1.00E-05												
9.07E-06	1.00E-05												
8.85E-06	1.00E-05												
8.64E-06	1.00E-05												
8.44E-06	1.00E-05												
8.25E-06	1.00E-05												
8.06E-06	1.00E-05												
7.88E-06	5.00E-06												
7.70E-06	5.00E-06												
7.53E-06	5.00E-06												
7.37E-06	5.00E-06												
7.21E-06	5.00E-06												
7.05E-06	5.00E-06												
6.90E-06	5.00E-06												
6.75E-06	5.00E-06												
6.61E-06	5.00E-06												
6.47E-06	5.00E-06												
6.34E-06	5.00E-06												
6.21E-06	5.00E-06												
6.08E-06	5.00E-06												
5.96E-06	5.00E-06												
5.84E-06	5.00E-06												
5.72E-06	5.00E-06												
5.61E-06	5.00E-06												
5.50E-06	5.00E-06												
5.39E-06	5.00E-06												
5.29E-06	5.00E-06												
5.19E-06	5.00E-06												
5.09E-06	5.00E-06												
5.00E-06	5.00E-06												
4.90E-06	5.00E-06												
4.81E-06	5.00E-06												
4.72E-06	5.00E-06												
4.64E-06	5.00E-06												
4.55E-06	5.00E-06												
4.47E-06	5.00E-06												
4.39E-06	5.00E-06												
4.31E-06	5.00E-06												
4.24E-06	5.00E-06												
4.16E-06	5.00E-06												
4.09E-06	5.00E-06												
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													


==> fig/xfit0.5.txt <==
1	1												
0.25	0.263405												
0.111111111	0.118575												
0.0625	0.066885												
0.04	0.04344												
0.027777778	0.03003												
0.020408163	0.022365												
0.015625	0.01702												
0.012345679	0.013525												
0.01	0.011065												
0.008264463	0.009155												
0.006944444	0.00781												
0.00591716	0.006605												
0.005102041	0.005605												
0.004444444	0.00501												
0.00390625	0.004455												
0.003460208	0.003885												
0.00308642	0.00351												
0.002770083	0.00311												
0.0025	0.002825												
0.002267574	0.002575												
0.002066116	0.00239												
0.001890359	0.002165												
0.001736111	0.001995												
0.0016	0.00183												
0.00147929	0.001695												
0.001371742	0.001565												
0.00127551	0.00145												
0.001189061	0.001375												
0.001111111	0.0013												
0.001040583	0.00124												
0.000976563	0.00116												
0.000918274	0.0011												
0.000865052	0.001045												
0.000816327	0.00098												
0.000771605	0.000935												
0.00073046	0.00088												
0.000692521	0.00082												
0.000657462	0.00078												
6.25E-04	0.000725												
5.95E-04	0.000685												
5.67E-04	0.000655												
5.41E-04	0.000635												
5.17E-04	0.00061												
4.94E-04	0.000585												
4.73E-04	5.65E-04												
4.53E-04	5.45E-04												
4.34E-04	5.30E-04												
4.16E-04	5.20E-04												
4.00E-04	4.80E-04												
3.84E-04	4.60E-04												
3.70E-04	4.40E-04												
3.56E-04	4.35E-04												
3.43E-04	4.20E-04												
3.31E-04	3.85E-04												
3.19E-04	3.75E-04												
3.08E-04	3.55E-04												
2.97E-04	3.45E-04												
2.87E-04	3.35E-04												
2.78E-04	3.20E-04												
2.69E-04	3.20E-04												
2.60E-04	3.20E-04												
2.52E-04	3.15E-04												
2.44E-04	3.10E-04												
2.37E-04	2.95E-04												
2.30E-04	2.90E-04												
2.23E-04	2.75E-04												
2.16E-04	2.65E-04												
2.10E-04	2.50E-04												
2.04E-04	2.45E-04												
1.98E-04	2.40E-04												
1.93E-04	2.40E-04												
1.88E-04	2.40E-04												
1.83E-04	2.40E-04												
1.78E-04	2.25E-04												
1.73E-04	2.20E-04												
1.69E-04	2.20E-04												
1.64E-04	2.10E-04												
1.60E-04	2.05E-04												
1.56E-04	1.95E-04												
1.52E-04	1.90E-04												
1.49E-04	1.90E-04												
1.45E-04	1.90E-04												
1.42E-04	1.85E-04												
1.38E-04	1.85E-04												
1.35E-04	1.80E-04												
1.32E-04	1.75E-04												
1.29E-04	1.70E-04												
1.26E-04	1.60E-04												
1.23E-04	1.60E-04												
1.21E-04	1.55E-04												
1.18E-04	1.50E-04												
1.16E-04	1.50E-04												
1.13E-04	1.50E-04												
1.11E-04	1.50E-04												
1.09E-04	1.45E-04												
1.06E-04	1.35E-04												
1.04E-04	1.35E-04												
1.02E-04	1.30E-04												
1.00E-04	1.30E-04												
9.80E-05	1.30E-04												
9.61E-05	1.25E-04												
9.43E-05	1.20E-04												
9.25E-05	1.20E-04												
9.07E-05	1.15E-04												
8.90E-05	1.15E-04												
8.73E-05	1.15E-04												
8.57E-05	1.15E-04												
8.42E-05	1.15E-04												
8.26E-05	1.15E-04												
8.12E-05	1.10E-04												
7.97E-05	1.00E-04												
7.83E-05	1.00E-04												
7.69E-05	1.00E-04												
7.56E-05	9.50E-05												
7.43E-05	9.50E-05												
7.31E-05	9.50E-05												
7.18E-05	9.00E-05												
7.06E-05	9.00E-05												
6.94E-05	9.00E-05												
6.83E-05	9.00E-05												
6.72E-05	9.00E-05												
6.61E-05	8.50E-05												
6.50E-05	8.50E-05												
6.40E-05	8.50E-05												
6.30E-05	8.00E-05												
6.20E-05	8.00E-05												
6.10E-05	8.00E-05												
6.01E-05	8.00E-05												
5.92E-05	7.50E-05												
5.83E-05	7.50E-05												
5.74E-05	7.00E-05												
5.65E-05	7.00E-05												
5.57E-05	7.00E-05												
5.49E-05	7.00E-05												
5.41E-05	6.50E-05												
5.33E-05	6.50E-05												
5.25E-05	6.00E-05												
5.18E-05	6.00E-05												
5.10E-05	6.00E-05												
5.03E-05	5.50E-05												
4.96E-05	5.50E-05												
4.89E-05	5.50E-05												
4.82E-05	5.50E-05												
4.76E-05	5.50E-05												
4.69E-05	5.00E-05												
4.63E-05	5.00E-05												
4.57E-05	5.00E-05												
4.50E-05	5.00E-05												
4.44E-05	4.50E-05												
4.39E-05	4.50E-05												
4.33E-05	4.50E-05												
4.27E-05	4.50E-05												
4.22E-05	4.50E-05												
4.16E-05	4.50E-05												
4.11E-05	4.50E-05												
4.06E-05	4.50E-05												
4.01E-05	4.50E-05												
3.96E-05	4.50E-05												
3.91E-05	4.50E-05												
3.86E-05	4.50E-05												
3.81E-05	4.50E-05												
3.76E-05	4.50E-05												
3.72E-05	4.50E-05												
3.67E-05	4.50E-05												
3.63E-05	4.50E-05												
3.59E-05	4.50E-05												
3.54E-05	4.50E-05												
3.50E-05	4.50E-05												
3.46E-05	4.50E-05												
3.42E-05	4.50E-05												
3.38E-05	4.50E-05												
3.34E-05	4.50E-05												
3.30E-05	4.50E-05												
3.27E-05	4.50E-05												
3.23E-05	4.50E-05												
3.19E-05	4.50E-05												
3.16E-05	4.50E-05												
3.12E-05	4.50E-05												
3.09E-05	4.50E-05												
3.05E-05	4.50E-05												
3.02E-05	4.50E-05												
2.99E-05	4.50E-05												
2.95E-05	4.50E-05												
2.92E-05	4.50E-05												
2.89E-05	4.50E-05												
2.86E-05	4.50E-05												
2.83E-05	4.50E-05												
2.80E-05	4.50E-05												
2.77E-05	4.00E-05												
2.74E-05	4.00E-05												
2.71E-05	4.00E-05												
2.68E-05	4.00E-05												
2.66E-05	4.00E-05												
2.63E-05	4.00E-05												
2.60E-05	4.00E-05												
2.58E-05	4.00E-05												
2.55E-05	4.00E-05												
2.53E-05	4.00E-05												
2.50E-05	4.00E-05												
2.48E-05	4.00E-05												
2.45E-05	4.00E-05												
2.43E-05	4.00E-05												
2.40E-05	4.00E-05												
2.38E-05	4.00E-05												
2.36E-05	4.00E-05												
2.33E-05	4.00E-05												
2.31E-05	4.00E-05												
2.29E-05	4.00E-05												
2.27E-05	4.00E-05												
2.25E-05	4.00E-05												
2.22E-05	4.00E-05												
2.20E-05	4.00E-05												
2.18E-05	4.00E-05												
2.16E-05	4.00E-05												
2.14E-05	3.50E-05												
2.12E-05	3.50E-05												
2.10E-05	3.50E-05												
2.09E-05	3.50E-05												
2.07E-05	3.50E-05												
2.05E-05	3.50E-05												
2.03E-05	3.50E-05												
2.01E-05	3.50E-05												
1.99E-05	3.50E-05												
1.98E-05	3.50E-05												
1.96E-05	3.50E-05												
1.94E-05	3.00E-05												
1.92E-05	3.00E-05												
1.91E-05	3.00E-05												
1.89E-05	3.00E-05												
1.87E-05	3.00E-05												
1.86E-05	3.00E-05												
1.84E-05	3.00E-05												
1.83E-05	3.00E-05												
1.81E-05	2.50E-05												
1.80E-05	2.50E-05												
1.78E-05	2.50E-05												
1.77E-05	2.50E-05												
1.75E-05	2.50E-05												
1.74E-05	2.50E-05												
1.72E-05	2.50E-05												
1.71E-05	2.50E-05												
1.69E-05	2.00E-05												
1.68E-05	2.00E-05												
1.67E-05	2.00E-05												
1.65E-05	2.00E-05												
1.64E-05	1.50E-05												
1.63E-05	1.50E-05												
1.61E-05	1.50E-05												
1.60E-05	1.50E-05												
1.59E-05	1.50E-05												
1.57E-05	1.00E-05												
1.56E-05	1.00E-05												
1.55E-05	1.00E-05												
1.54E-05	1.00E-05												
1.53E-05	1.00E-05												
1.51E-05	1.00E-05												
1.50E-05	1.00E-05												
1.49E-05	1.00E-05												
1.48E-05	1.00E-05												
1.47E-05	1.00E-05												
1.46E-05	1.00E-05												
1.45E-05	1.00E-05												
1.43E-05	1.00E-05												
1.42E-05	1.00E-05												
1.41E-05	1.00E-05												
1.40E-05	1.00E-05												
1.39E-05	1.00E-05												
1.38E-05	1.00E-05												
1.37E-05	1.00E-05												
1.36E-05	1.00E-05												
1.35E-05	1.00E-05												
1.34E-05	1.00E-05												
1.33E-05	1.00E-05												
1.32E-05	1.00E-05												
1.31E-05	1.00E-05												
1.30E-05	1.00E-05												
1.29E-05	1.00E-05												
1.28E-05	1.00E-05												
1.28E-05	1.00E-05												
1.27E-05	1.00E-05												
1.26E-05	1.00E-05												
1.25E-05	1.00E-05												
1.24E-05	1.00E-05												
1.23E-05	1.00E-05												
1.22E-05	1.00E-05												
1.21E-05	1.00E-05												
1.21E-05	1.00E-05												
1.20E-05	1.00E-05												
1.19E-05	1.00E-05												
1.18E-05	1.00E-05												
1.17E-05	1.00E-05												
1.16E-05	1.00E-05												
1.16E-05	1.00E-05												
1.15E-05	1.00E-05												
1.14E-05	1.00E-05												
1.13E-05	1.00E-05												
1.13E-05	1.00E-05												
1.12E-05	1.00E-05												
1.11E-05	1.00E-05												
1.10E-05	1.00E-05												
1.10E-05	1.00E-05												
1.09E-05	1.00E-05												
1.08E-05	5.00E-06												
1.07E-05	5.00E-06												
1.07E-05	5.00E-06												
1.06E-05	5.00E-06												
1.05E-05	5.00E-06												
1.05E-05	5.00E-06												
1.04E-05	5.00E-06												
1.03E-05	5.00E-06												
1.03E-05	5.00E-06												
1.02E-05	5.00E-06												
1.01E-05	5.00E-06												
1.01E-05	5.00E-06												
1.00E-05	5.00E-06												
9.95E-06	5.00E-06												
9.89E-06	5.00E-06												
9.83E-06	5.00E-06												
9.77E-06	5.00E-06												
9.70E-06	5.00E-06												
9.64E-06	5.00E-06												
9.59E-06	5.00E-06												
9.53E-06	5.00E-06												
9.47E-06	5.00E-06												
9.41E-06	5.00E-06												
9.35E-06	5.00E-06												
9.30E-06	5.00E-06												
9.24E-06	5.00E-06												
9.18E-06	5.00E-06												
9.13E-06	5.00E-06												
9.07E-06	5.00E-06												
9.02E-06	5.00E-06												
8.96E-06	5.00E-06												
8.91E-06	5.00E-06												
8.86E-06	5.00E-06												
8.81E-06	5.00E-06												
8.75E-06	5.00E-06												
8.70E-06	5.00E-06												
8.65E-06	5.00E-06												
8.60E-06	5.00E-06												
8.55E-06	5.00E-06												
8.50E-06	5.00E-06												
8.45E-06	5.00E-06												
8.40E-06	5.00E-06												
8.35E-06	5.00E-06												
8.31E-06	5.00E-06												
8.26E-06	5.00E-06												
8.21E-06	5.00E-06												
8.16E-06	5.00E-06												
8.12E-06	5.00E-06												
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													
													


==> fig/xfit0.6.txt <==
1	1												
0.314980262	0.313435												
0.160249952	0.15915												
0.099212566	0.101345												
0.068399038	0.06943												
0.050475572	0.050985												
0.039039412	0.03941												
0.03125	0.03167												
0.025680047	0.02579												
0.021544347	0.0218												
0.018380001	0.018555												
0.015898809	0.01575												
0.013913223	0.01378												
0.012296644	0.012405												
0.010960943	0.01101												
0.009843133	0.009875												
0.008897168	0.0089												
0.008088708	0.007995												
0.007391694	0.00735												
0.006786044	0.006755												
0.006256064	0.006255												
0.005789337	0.005815												
0.00537593	0.005315												
0.005007811	0.004895												
0.004678428	0.00462												
0.004382391	0.00434												
0.004115226	0.004025												
0.0038732	0.003785												
0.003653171	0.003565												
0.003452481	0.00336												
0.003268866	0.0032												
0.003100393	0.00312												
0.002945394	0.00298												
0.002802432	0.00283												
0.002670258	0.002665												
0.002547783	0.002585												
0.002434055	0.00243												
0.002328238	0.002285												
0.002229593	0.00219												
2.14E-03	0.00209												
2.05E-03	0.002035												
1.97E-03	0.001985												
1.89E-03	0.001895												
1.82E-03	0.001815												
1.76E-03	0.001745												
1.69E-03	1.68E-03												
1.63E-03	1.62E-03												
1.58E-03	1.56E-03												
1.52E-03	1.51E-03												
1.47E-03	1.46E-03												
1.43E-03	1.40E-03												
1.38E-03	1.36E-03												
1.34E-03	1.34E-03												
1.30E-03	1.30E-03												
1.26E-03	1.25E-03												
1.22E-03	1.20E-03												
1.18E-03	1.17E-03												
1.15E-03	1.15E-03												
1.12E-03	1.12E-03												
1.09E-03	1.08E-03												
1.06E-03	1.07E-03												
1.03E-03	1.04E-03												
1.00E-03	1.01E-03												
9.77E-04	1.01E-03												
9.52E-04	9.70E-04												
9.28E-04	9.40E-04												
9.05E-04	9.10E-04												
8.83E-04	8.90E-04												
8.61E-04	8.65E-04												
8.41E-04	8.45E-04												
8.21E-04	8.40E-04												
8.03E-04	8.30E-04												
7.84E-04	8.15E-04												
7.67E-04	8.10E-04												
7.50E-04	7.95E-04												
7.33E-04	7.90E-04												
7.18E-04	7.80E-04												
7.02E-04	7.70E-04												
6.88E-04	7.45E-04												
6.73E-04	7.40E-04												
6.59E-04	7.05E-04												
6.46E-04	6.90E-04												
6.33E-04	6.70E-04												
6.21E-04	6.40E-04												
6.09E-04	6.20E-04												
5.97E-04	6.10E-04												
5.85E-04	6.00E-04												
5.74E-04	5.80E-04												
5.64E-04	5.65E-04												
5.53E-04	5.55E-04												
5.43E-04	5.50E-04												
5.33E-04	5.45E-04												
5.24E-04	5.45E-04												
5.15E-04	5.45E-04												
5.06E-04	5.25E-04												
4.97E-04	5.20E-04												
4.88E-04	5.15E-04												
4.80E-04	5.10E-04												
4.72E-04	5.00E-04												
4.64E-04	5.00E-04												
4.57E-04	4.95E-04												
4.49E-04	4.90E-04												
4.42E-04	4.80E-04												
4.35E-04	4.75E-04												
4.28E-04	4.70E-04												
4.21E-04	4.60E-04												
4.15E-04	4.40E-04												
4.08E-04	4.40E-04												
4.02E-04	4.40E-04												
3.96E-04	4.30E-04												
3.90E-04	4.25E-04												
3.84E-04	4.25E-04												
3.79E-04	4.10E-04												
3.73E-04	4.00E-04												
3.68E-04	3.95E-04												
3.62E-04	3.90E-04												
3.57E-04	3.80E-04												
3.52E-04	3.75E-04												
3.47E-04	3.70E-04												
3.43E-04	3.70E-04												
3.38E-04	3.60E-04												
3.33E-04	3.60E-04												
3.29E-04	3.55E-04												
3.24E-04	3.50E-04												
3.20E-04	3.45E-04												
3.16E-04	3.40E-04												
3.12E-04	3.35E-04												
3.08E-04	3.35E-04												
3.04E-04	3.35E-04												
3.00E-04	3.30E-04												
2.96E-04	3.25E-04												
2.92E-04	3.20E-04												
2.89E-04	3.20E-04												
2.85E-04	3.15E-04												
2.81E-04	3.10E-04												
2.78E-04	3.10E-04												
2.75E-04	3.05E-04												
2.71E-04	3.05E-04												
2.68E-04	3.00E-04												
2.65E-04	2.95E-04												
2.62E-04	2.90E-04												
2.59E-04	2.80E-04												
2.56E-04	2.65E-04												
0.000252772	0.00026												
0.000249873	0.00026												
0.000247027	0.00026												
0.000244233	0.00026												
0.000241489	0.00026												
0.000238794	0.00026												
0.000236146	0.00026												
0.000233546	0.00026												
0.00023099	0.00026												
0.00022848	0.000255												
0.000226012	0.00025												
0.000223587	0.00025												
0.000221204	0.000245												
0.00021886	0.00024												
0.000216557	0.00024												
0.000214291	0.00024												
0.000212064	0.00023												
0.000209873	0.00022												
0.000207718	0.000215												
0.000205599	0.00021												
0.000203514	0.000205												
0.000201462	0.0002												
0.000199443	0.000185												
0.000197457	0.000185												
0.000195502	0.000185												
0.000193578	0.00018												
0.000191684	0.00018												
0.000189819	0.000175												
0.000187983	0.000155												
0.000186176	1.55E-04												
0.000184396	1.55E-04												
0.000182643	1.50E-04												
0.000180917	1.50E-04												
0.000179216	1.45E-04												
0.000177542	0.000145												
0.000175892	0.000145												
0.000174266	0.000145												
0.000172664	0.000145												
0.000171086	0.000135												
0.000169531	0.00013												
0.000167998	0.00013												
0.000166487	0.00013												
0.000164998	0.00013												
0.00016353	0.00013												
0.000162083	0.00013												
0.000160656	0.00013												
0.000159249	0.00013												
0.000157862	0.00013												
0.000156494	0.000125												
0.000155145	0.000125												
0.000153814	0.000125												
0.000152502	0.000125												
0.000151207	0.000125												
0.00014993	0.000125												
0.00014867	0.000125												
0.000147427	0.000125												
0.000146201	0.000125												
0.000144991	0.000125												
0.000143796	0.00012												
0.000142618	0.00012												
0.000141454	0.000115												
0.000140306	0.000115												
0.000139173	0.000115												
0.000138054	0.00011												
0.00013695	0.00011												
0.000135859	0.00011												
0.000134783	0.00011												
0.00013372	0.00011												
0.00013267	0.00011												
0.000131634	0.00011												
0.00013061	0.000105												
0.000129599	0.000105												
0.000128601	0.0001												
0.000127615	0.0001												
0.00012664	0.0001												
0.000125678	0.0001												
0.000124727	0.0001												
0.000123788	0.0001												
0.00012286	0.0001												
0.000121943	0.0001												
0.000121038	0.0001												
0.000120142	0.0001												
0.000119258	0.0001												
0.000118383	0.0001												
0.000117519	0.0001												
0.000116665	0.0001												
0.000115821	0.0001												
0.000114986	0.0001												
0.000114162	0.0001												
0.000113346	0.0001												
0.00011254	9.50E-05												
0.000111743	9.00E-05												
0.000110955	9.00E-05												
0.000110176	9.00E-05												
0.000109405	9.00E-05												
0.000108643	9.00E-05												
0.00010789	9.00E-05												
0.000107145	9.00E-05												
0.000106408	9.00E-05												
0.000105679	9.00E-05												
0.000104958	8.50E-05												
0.000104245	8.50E-05												
0.00010354	8.50E-05												
0.000102842	8.50E-05												
0.000102152	8.50E-05												
0.000101469	8.00E-05												
0.000100794	8.00E-05												
0.000100125	8.00E-05												
9.95E-05	8.00E-05												
9.88E-05	8.00E-05												
9.82E-05	8.00E-05												
9.75E-05	8.00E-05												
9.69E-05	7.50E-05												
9.63E-05	7.50E-05												
9.56E-05	7.50E-05												
9.50E-05	7.50E-05												
9.44E-05	7.50E-05												
9.38E-05	7.50E-05												
9.32E-05	7.50E-05												
9.26E-05	7.50E-05												
9.20E-05	7.50E-05												
9.15E-05	7.50E-05												
9.09E-05	7.50E-05												
9.03E-05	7.50E-05												
8.98E-05	7.50E-05												
8.92E-05	7.50E-05												
8.87E-05	7.50E-05												
8.81E-05	7.50E-05												
8.76E-05	7.50E-05												
8.70E-05	7.50E-05												
8.65E-05	7.50E-05												
8.60E-05	7.50E-05												
8.55E-05	7.50E-05												
8.50E-05	7.00E-05												
8.44E-05	6.50E-05												
8.39E-05	6.50E-05												
8.34E-05	6.50E-05												
8.30E-05	6.50E-05												
8.25E-05	6.50E-05												
8.20E-05	6.50E-05												
8.15E-05	6.50E-05												
8.10E-05	6.50E-05												
8.05E-05	6.50E-05												
8.01E-05	6.50E-05												
7.96E-05	6.50E-05												
7.92E-05	6.50E-05												
7.87E-05	6.50E-05												
7.83E-05	6.50E-05												
7.78E-05	6.50E-05												
7.74E-05	6.50E-05												
7.69E-05	6.50E-05												
7.65E-05	6.50E-05												
7.61E-05	6.50E-05												
7.56E-05	6.50E-05												
7.52E-05	6.50E-05												
7.48E-05	6.50E-05												
7.44E-05	6.50E-05												
7.40E-05	6.50E-05												
7.36E-05	6.50E-05												
7.32E-05	6.50E-05												
7.28E-05	6.00E-05												
7.24E-05	6.00E-05												
7.20E-05	6.00E-05												
7.16E-05	6.00E-05												
7.12E-05	6.00E-05												
7.08E-05	6.00E-05												
7.04E-05	6.00E-05												
7.00E-05	6.00E-05												
6.97E-05	6.00E-05												
6.93E-05	6.00E-05												
6.89E-05	6.00E-05												
6.86E-05	6.00E-05												
6.82E-05	6.00E-05												
6.79E-05	6.00E-05												
6.75E-05	6.00E-05												
6.71E-05	5.50E-05												
6.68E-05	5.00E-05												
6.64E-05	5.00E-05												
6.61E-05	5.00E-05												
6.58E-05	5.00E-05												
6.54E-05	5.00E-05												
6.51E-05	5.00E-05												
6.48E-05	5.00E-05												
6.44E-05	5.00E-05												
6.41E-05	5.00E-05												
6.38E-05	5.00E-05												
6.35E-05	5.00E-05												
6.31E-05	5.00E-05												
6.28E-05	5.00E-05												
6.25E-05	5.00E-05												
6.22E-05	5.00E-05												
6.19E-05	5.00E-05												
6.16E-05	5.00E-05												
6.13E-05	5.00E-05												
6.10E-05	5.00E-05												
6.07E-05	4.50E-05												
6.04E-05	4.50E-05												
6.01E-05	4.50E-05												
5.98E-05	4.50E-05												
5.95E-05	4.50E-05												
5.92E-05	4.00E-05												
5.89E-05	4.00E-05												
5.86E-05	4.00E-05												
5.84E-05	4.00E-05												
5.81E-05	4.00E-05												
5.78E-05	4.00E-05												
5.75E-05	4.00E-05												
5.73E-05	4.00E-05												
5.70E-05	4.00E-05												
5.67E-05	4.00E-05												
5.64E-05	4.00E-05												
5.62E-05	4.00E-05												
5.59E-05	4.00E-05												
5.57E-05	4.00E-05												
5.54E-05	4.00E-05												
5.51E-05	4.00E-05												
5.49E-05	4.00E-05												
5.46E-05	4.00E-05												
5.44E-05	4.00E-05												
5.41E-05	4.00E-05												
5.39E-05	4.00E-05												
5.36E-05	4.00E-05												
5.34E-05	4.00E-05												
5.32E-05	4.00E-05												
5.29E-05	4.00E-05												
5.27E-05	3.50E-05												
5.24E-05	3.50E-05												
5.22E-05	3.50E-05												
5.20E-05	3.50E-05												
5.17E-05	3.50E-05												
5.15E-05	3.50E-05												
5.13E-05	3.50E-05												
5.11E-05	3.50E-05												
5.08E-05	3.50E-05												
5.06E-05	3.50E-05												
5.04E-05	3.50E-05												
5.02E-05	3.50E-05												
4.99E-05	3.50E-05												
4.97E-05	3.50E-05												
4.95E-05	3.50E-05												
4.93E-05	3.50E-05												
4.91E-05	3.50E-05												
4.89E-05	3.50E-05												
4.87E-05	3.50E-05												
4.84E-05	3.50E-05												
4.82E-05	3.50E-05												
4.80E-05	3.50E-05												
4.78E-05	3.50E-05												
4.76E-05	3.50E-05												
4.74E-05	3.50E-05												
4.72E-05	3.50E-05												
4.70E-05	3.50E-05												
4.68E-05	3.50E-05												
4.66E-05	3.50E-05												
4.64E-05	3.50E-05												
4.62E-05	3.00E-05												
4.61E-05	3.00E-05												
4.59E-05	3.00E-05												
4.57E-05	3.00E-05												
4.55E-05	3.00E-05												
4.53E-05	3.00E-05												
4.51E-05	3.00E-05												
4.49E-05	3.00E-05												
4.47E-05	3.00E-05												
4.46E-05	3.00E-05												
4.44E-05	3.00E-05												
4.42E-05	3.00E-05												
4.40E-05	3.00E-05												
4.38E-05	3.00E-05												
4.37E-05	3.00E-05												
4.35E-05	3.00E-05												
4.33E-05	3.00E-05												
4.31E-05	3.00E-05												
4.30E-05	3.00E-05												
4.28E-05	3.00E-05												
4.26E-05	3.00E-05												
4.25E-05	3.00E-05												
4.23E-05	3.00E-05												
4.21E-05	3.00E-05												
4.20E-05	3.00E-05												
4.18E-05	3.00E-05												
4.16E-05	3.00E-05												
4.15E-05	3.00E-05												
4.13E-05	3.00E-05												
4.11E-05	3.00E-05												
4.10E-05	3.00E-05												
4.08E-05	3.00E-05												
4.07E-05	3.00E-05												
4.05E-05	2.50E-05												
4.04E-05	2.50E-05												
4.02E-05	2.50E-05												
4.00E-05	2.50E-05												
3.99E-05	2.50E-05												
3.97E-05	2.50E-05												
3.96E-05	2.50E-05												
3.94E-05	2.50E-05												
3.93E-05	2.50E-05												
3.91E-05	2.50E-05												
3.90E-05	2.50E-05												
3.88E-05	2.50E-05												
3.87E-05	2.50E-05												
3.86E-05	2.50E-05												
3.84E-05	2.50E-05												
3.83E-05	2.50E-05												
3.81E-05	2.50E-05												
3.80E-05	2.50E-05												
3.78E-05	2.50E-05												
3.77E-05	2.50E-05												
3.76E-05	2.50E-05												
3.74E-05	2.50E-05												
3.73E-05	2.50E-05												
3.72E-05	2.50E-05												
3.70E-05	2.50E-05												
3.69E-05	2.50E-05												
3.67E-05	2.50E-05												
3.66E-05	2.50E-05												
3.65E-05	2.50E-05												
3.63E-05	2.50E-05												
3.62E-05	2.50E-05												
3.61E-05	2.50E-05												
3.60E-05	2.50E-05												
3.58E-05	2.50E-05												
3.57E-05	2.50E-05												
3.56E-05	2.50E-05												
3.54E-05	2.50E-05												
3.53E-05	2.50E-05												
3.52E-05	2.50E-05												
3.51E-05	2.50E-05												
3.49E-05	2.50E-05												
3.48E-05	2.50E-05												
3.47E-05	2.50E-05												
3.46E-05	2.50E-05												
3.45E-05	2.50E-05												
3.43E-05	2.50E-05												
3.42E-05	2.50E-05												
3.41E-05	2.50E-05												
3.40E-05	2.50E-05												
3.39E-05	2.50E-05												
3.37E-05	2.50E-05												
3.36E-05	2.50E-05												
3.35E-05	2.50E-05												
3.34E-05	2.50E-05												
3.33E-05	2.50E-05												
3.32E-05	2.50E-05												
3.31E-05	2.50E-05												
3.29E-05	2.50E-05												
3.28E-05	2.50E-05												
3.27E-05	2.50E-05												
3.26E-05	2.50E-05												
3.25E-05	2.50E-05												
3.24E-05	2.50E-05												
3.23E-05	2.50E-05												
3.22E-05	2.50E-05												
3.21E-05	2.50E-05												
3.20E-05	2.50E-05												
3.19E-05	2.50E-05												
3.17E-05	2.50E-05												
3.16E-05	2.50E-05												
3.15E-05	2.50E-05												
3.14E-05	2.50E-05												
3.13E-05	2.50E-05												
3.12E-05	2.50E-05												
3.11E-05	2.50E-05												
3.10E-05	2.50E-05												
3.09E-05	2.50E-05												
3.08E-05	2.50E-05												
3.07E-05	2.50E-05												
3.06E-05	2.50E-05												
3.05E-05	2.50E-05												
3.04E-05	2.50E-05												
3.03E-05	2.50E-05												
3.02E-05	2.50E-05												
3.01E-05	2.50E-05												
3.00E-05	2.50E-05												
2.99E-05	2.50E-05												
2.98E-05	2.50E-05												
2.97E-05	2.50E-05												
2.96E-05	2.50E-05												
2.95E-05	2.50E-05												
2.95E-05	2.50E-05												
2.94E-05	2.50E-05												
2.93E-05	2.50E-05												
2.92E-05	2.50E-05												
2.91E-05	2.50E-05												
2.90E-05	2.50E-05												
2.89E-05	2.50E-05												
2.88E-05	2.50E-05												
2.87E-05	2.50E-05												
2.86E-05	2.50E-05												
2.85E-05	2.50E-05												
2.85E-05	2.50E-05												
2.84E-05	2.50E-05												
2.83E-05	2.50E-05												
2.82E-05	2.50E-05												
2.81E-05	2.50E-05												
2.80E-05	2.50E-05												
2.79E-05	2.50E-05												
2.78E-05	2.50E-05												
2.78E-05	2.50E-05												
2.77E-05	2.50E-05												
2.76E-05	2.50E-05												
2.75E-05	2.50E-05												
2.74E-05	2.50E-05												
2.73E-05	2.50E-05												
2.72E-05	2.50E-05												
2.72E-05	2.50E-05												
2.71E-05	2.50E-05												
2.70E-05	2.50E-05												
2.69E-05	2.50E-05												
2.68E-05	2.50E-05												
2.68E-05	2.50E-05												
2.67E-05	2.50E-05												
2.66E-05	2.50E-05												
2.65E-05	2.50E-05												
2.64E-05	2.50E-05												
2.64E-05	2.50E-05												
2.63E-05	2.50E-05												
2.62E-05	2.50E-05												
2.61E-05	2.50E-05												
2.61E-05	2.50E-05												
2.60E-05	2.50E-05												
2.59E-05	2.50E-05												
2.58E-05	2.00E-05												
2.57E-05	2.00E-05												
2.57E-05	2.00E-05												
2.56E-05	2.00E-05												
2.55E-05	2.00E-05												
2.54E-05	2.00E-05												
2.54E-05	1.50E-05												
2.53E-05	1.50E-05												
2.52E-05	1.50E-05												
2.52E-05	1.50E-05												
2.51E-05	1.50E-05												
2.50E-05	1.50E-05												
2.49E-05	1.50E-05												
2.49E-05	1.50E-05												
2.48E-05	1.50E-05												
2.47E-05	1.50E-05												
2.46E-05	1.50E-05												
2.46E-05	1.50E-05												
2.45E-05	1.50E-05												
2.44E-05	1.50E-05												
2.44E-05	1.50E-05												
2.43E-05	1.50E-05												
2.42E-05	1.50E-05												
2.42E-05	1.50E-05												
2.41E-05	1.50E-05												
2.40E-05	1.50E-05												
2.40E-05	1.50E-05												
2.39E-05	1.50E-05												
2.38E-05	1.50E-05												
2.38E-05	1.50E-05												
2.37E-05	1.50E-05												
2.36E-05	1.50E-05												
2.36E-05	1.50E-05												
2.35E-05	1.50E-05												
2.34E-05	1.50E-05												
2.34E-05	1.50E-05												
2.33E-05	1.50E-05												
2.32E-05	1.50E-05												
2.32E-05	1.50E-05												
2.31E-05	1.50E-05												
2.30E-05	1.50E-05												
2.30E-05	1.50E-05												
2.29E-05	1.50E-05												
2.29E-05	1.50E-05												
2.28E-05	1.50E-05												
2.27E-05	1.50E-05												
2.27E-05	1.50E-05												
2.26E-05	1.50E-05												
2.25E-05	1.50E-05												
2.25E-05	1.50E-05												
2.24E-05	1.50E-05												
2.24E-05	1.50E-05												
2.23E-05	1.50E-05												
2.22E-05	1.50E-05												
2.22E-05	1.50E-05												
2.21E-05	1.50E-05												
2.21E-05	1.50E-05												
2.20E-05	1.50E-05												
2.19E-05	1.50E-05												
2.19E-05	1.50E-05												
2.18E-05	1.50E-05												
2.18E-05	1.50E-05												
2.17E-05	1.50E-05												
2.17E-05	1.50E-05												
2.16E-05	1.50E-05												
2.15E-05	1.50E-05												
2.15E-05	1.50E-05												
2.14E-05	1.50E-05												
2.14E-05	1.50E-05												
2.13E-05	1.50E-05												
2.13E-05	1.50E-05												
2.12E-05	1.50E-05												
2.11E-05	1.50E-05												
2.11E-05	1.50E-05												
2.10E-05	1.50E-05												
2.10E-05	1.50E-05												
2.09E-05	1.50E-05												
2.09E-05	1.50E-05												
2.08E-05	1.50E-05												
2.08E-05	1.50E-05												
2.07E-05	1.50E-05												
2.07E-05	1.50E-05												
2.06E-05	1.50E-05												
2.06E-05	1.50E-05												
2.05E-05	1.50E-05												
2.05E-05	1.50E-05												
2.04E-05	1.50E-05												
2.03E-05	1.50E-05												
2.03E-05	1.50E-05												
2.02E-05	1.50E-05												
2.02E-05	1.50E-05												
2.01E-05	1.50E-05												
2.01E-05	1.50E-05												
2.00E-05	1.50E-05												
2.00E-05	1.50E-05												
1.99E-05	1.50E-05												
1.99E-05	1.50E-05												
1.98E-05	1.50E-05												
1.98E-05	1.50E-05												
1.97E-05	1.50E-05												
1.97E-05	1.50E-05												
1.96E-05	1.50E-05												
1.96E-05	1.50E-05												
1.95E-05	1.50E-05												
1.95E-05	1.50E-05												
1.94E-05	1.50E-05												
1.94E-05	1.50E-05												
1.93E-05	1.50E-05												
1.93E-05	1.50E-05												
1.93E-05	1.50E-05												
1.92E-05	1.50E-05												
1.92E-05	1.50E-05												
1.91E-05	1.50E-05												
1.91E-05	1.50E-05												
1.90E-05	1.50E-05												
1.90E-05	1.50E-05												
1.89E-05	1.50E-05												
1.89E-05	1.50E-05												
1.88E-05	1.50E-05												
1.88E-05	1.50E-05												
1.87E-05	1.50E-05												
1.87E-05	1.50E-05												
1.87E-05	1.50E-05												
1.86E-05	1.50E-05												
1.86E-05	1.50E-05												
1.85E-05	1.50E-05												
1.85E-05	1.50E-05												
1.84E-05	1.50E-05												
1.84E-05	1.50E-05												
1.83E-05	1.50E-05												
1.83E-05	1.50E-05												
1.83E-05	1.50E-05												
1.82E-05	1.50E-05												
1.82E-05	1.50E-05												
1.81E-05	1.50E-05												
1.81E-05	1.50E-05												
1.80E-05	1.50E-05												
1.80E-05	1.50E-05												
1.79E-05	1.50E-05												
1.79E-05	1.50E-05												
1.79E-05	1.50E-05												
1.78E-05	1.50E-05												
1.78E-05	1.50E-05												
1.77E-05	1.50E-05												
1.77E-05	1.50E-05												
1.77E-05	1.00E-05												
1.76E-05	1.00E-05												
1.76E-05	1.00E-05												
1.75E-05	1.00E-05												
1.75E-05	1.00E-05												
1.75E-05	1.00E-05												
1.74E-05	1.00E-05												
1.74E-05	1.00E-05												
1.73E-05	1.00E-05												
1.73E-05	1.00E-05												
1.72E-05	1.00E-05												
1.72E-05	1.00E-05												
1.72E-05	1.00E-05												
1.71E-05	1.00E-05												
1.71E-05	1.00E-05												
1.71E-05	1.00E-05												
1.70E-05	1.00E-05												
1.70E-05	1.00E-05												
1.69E-05	1.00E-05												
1.69E-05	1.00E-05												
1.69E-05	1.00E-05												
1.68E-05	1.00E-05												
1.68E-05	1.00E-05												
1.67E-05	1.00E-05												
1.67E-05	1.00E-05												
1.67E-05	1.00E-05												
1.66E-05	1.00E-05												
1.66E-05	1.00E-05												
1.66E-05	1.00E-05												
1.65E-05	1.00E-05												
1.65E-05	1.00E-05												
1.64E-05	1.00E-05												
1.64E-05	1.00E-05												
1.64E-05	1.00E-05												
1.63E-05	1.00E-05												
1.63E-05	1.00E-05												
1.63E-05	1.00E-05												
1.62E-05	1.00E-05												
1.62E-05	1.00E-05												
1.62E-05	1.00E-05												
1.61E-05	1.00E-05												
1.61E-05	1.00E-05												
1.60E-05	1.00E-05												
1.60E-05	1.00E-05												
1.60E-05	1.00E-05												
1.59E-05	1.00E-05												
1.59E-05	1.00E-05												
1.59E-05	1.00E-05												
1.58E-05	1.00E-05												
1.58E-05	1.00E-05												
1.58E-05	1.00E-05												
1.57E-05	1.00E-05												
1.57E-05	1.00E-05												
1.57E-05	1.00E-05												
1.56E-05	1.00E-05												
1.56E-05	1.00E-05												
1.56E-05	1.00E-05												
1.55E-05	1.00E-05												
1.55E-05	1.00E-05												
1.55E-05	1.00E-05												
1.54E-05	1.00E-05												
1.54E-05	1.00E-05												
1.54E-05	1.00E-05												
1.53E-05	1.00E-05												
1.53E-05	1.00E-05												
1.53E-05	1.00E-05												
1.52E-05	1.00E-05												
1.52E-05	1.00E-05												
1.52E-05	1.00E-05												
1.51E-05	1.00E-05												
1.51E-05	1.00E-05												
1.51E-05	1.00E-05												
1.50E-05	1.00E-05												
1.50E-05	1.00E-05												
1.50E-05	1.00E-05												
1.49E-05	1.00E-05												
1.49E-05	1.00E-05												
1.49E-05	1.00E-05												
1.48E-05	1.00E-05												
1.48E-05	1.00E-05												
1.48E-05	1.00E-05												
1.47E-05	1.00E-05												
1.47E-05	1.00E-05												
1.47E-05	1.00E-05												
1.47E-05	1.00E-05												
1.46E-05	1.00E-05												
1.46E-05	1.00E-05												
1.46E-05	1.00E-05												
1.45E-05	1.00E-05												
1.45E-05	1.00E-05												
1.45E-05	1.00E-05												
1.44E-05	1.00E-05												
1.44E-05	1.00E-05												
1.44E-05	1.00E-05												
1.44E-05	1.00E-05												
1.43E-05	1.00E-05												
1.43E-05	1.00E-05												
1.43E-05	1.00E-05												
1.42E-05	1.00E-05												
1.42E-05	1.00E-05												
1.42E-05	1.00E-05												
1.41E-05	1.00E-05												
1.41E-05	1.00E-05												
1.41E-05	1.00E-05												
1.41E-05	1.00E-05												
1.40E-05	1.00E-05												
1.40E-05	1.00E-05												
1.40E-05	1.00E-05												
1.39E-05	1.00E-05												
1.39E-05	1.00E-05												
1.39E-05	1.00E-05												
1.39E-05	1.00E-05												
1.38E-05	1.00E-05												
1.38E-05	1.00E-05												
1.38E-05	1.00E-05												
1.38E-05	1.00E-05												
1.37E-05	1.00E-05												
1.37E-05	1.00E-05												
1.37E-05	1.00E-05												
1.36E-05	1.00E-05												
1.36E-05	1.00E-05												
1.36E-05	1.00E-05												
1.36E-05	1.00E-05												
1.35E-05	1.00E-05												
1.35E-05	1.00E-05												
1.35E-05	1.00E-05												
1.35E-05	1.00E-05												
1.34E-05	1.00E-05												
1.34E-05	1.00E-05												
1.34E-05	1.00E-05												
1.33E-05	1.00E-05												
1.33E-05	1.00E-05												
1.33E-05	1.00E-05												
1.33E-05	1.00E-05												
1.32E-05	1.00E-05												
1.32E-05	1.00E-05												
1.32E-05	1.00E-05												
1.32E-05	1.00E-05												
1.31E-05	1.00E-05												
1.31E-05	1.00E-05												
1.31E-05	1.00E-05												
1.31E-05	1.00E-05												
1.30E-05	1.00E-05												
1.30E-05	1.00E-05												
1.30E-05	1.00E-05												
1.30E-05	1.00E-05												
1.29E-05	1.00E-05												
1.29E-05	1.00E-05												
1.29E-05	1.00E-05												
1.29E-05	1.00E-05												
1.28E-05	1.00E-05												
1.28E-05	1.00E-05												
1.28E-05	1.00E-05												
1.28E-05	1.00E-05												
1.27E-05	1.00E-05												
1.27E-05	1.00E-05												
1.27E-05	1.00E-05												
1.27E-05	1.00E-05												
1.26E-05	1.00E-05												
1.26E-05	1.00E-05												
1.26E-05	1.00E-05												
1.26E-05	1.00E-05												
1.25E-05	1.00E-05												
1.25E-05	1.00E-05												
1.25E-05	1.00E-05												
1.25E-05	1.00E-05												
1.24E-05	1.00E-05												
1.24E-05	1.00E-05												
1.24E-05	1.00E-05												
1.24E-05	1.00E-05												
1.24E-05	1.00E-05												
1.23E-05	1.00E-05												
1.23E-05	1.00E-05												
1.23E-05	1.00E-05												
1.23E-05	1.00E-05												
1.22E-05	1.00E-05												
1.22E-05	1.00E-05												
1.22E-05	1.00E-05												
1.22E-05	1.00E-05												
1.21E-05	1.00E-05												
1.21E-05	1.00E-05												
1.21E-05	1.00E-05												
1.21E-05	1.00E-05												
1.21E-05	1.00E-05												
1.20E-05	1.00E-05												
1.20E-05	1.00E-05												
1.20E-05	1.00E-05												
1.20E-05	1.00E-05												
1.19E-05	1.00E-05												
1.19E-05	1.00E-05												
1.19E-05	1.00E-05												
1.19E-05	1.00E-05												
1.19E-05	1.00E-05												
1.18E-05	1.00E-05												
1.18E-05	1.00E-05												
1.18E-05	1.00E-05												
1.18E-05	1.00E-05												
1.17E-05	5.00E-06												
1.17E-05	5.00E-06												
1.17E-05	5.00E-06												
1.17E-05	5.00E-06												
1.17E-05	5.00E-06												
1.16E-05	5.00E-06												
1.16E-05	5.00E-06												
1.16E-05	5.00E-06												
1.16E-05	5.00E-06												
1.16E-05	5.00E-06												
1.15E-05	5.00E-06												
1.15E-05	5.00E-06												
1.15E-05	5.00E-06												
1.15E-05	5.00E-06												
1.14E-05	5.00E-06												
1.14E-05	5.00E-06												
1.14E-05	5.00E-06												
1.14E-05	5.00E-06												
1.14E-05	5.00E-06												
1.13E-05	5.00E-06												
1.13E-05	5.00E-06												
1.13E-05	5.00E-06												
1.13E-05	5.00E-06												
1.13E-05	5.00E-06												
1.12E-05	5.00E-06												
1.12E-05	5.00E-06												
1.12E-05	5.00E-06												
1.12E-05	5.00E-06												
1.12E-05	5.00E-06												
1.11E-05	5.00E-06												
1.11E-05	5.00E-06												
1.11E-05	5.00E-06												
1.11E-05	5.00E-06												
1.11E-05	5.00E-06												
1.10E-05	5.00E-06												
1.10E-05	5.00E-06												
1.10E-05	5.00E-06												
1.10E-05	5.00E-06												
1.10E-05	5.00E-06												
1.10E-05	5.00E-06												
1.09E-05	5.00E-06												
1.09E-05	5.00E-06												
1.09E-05	5.00E-06												
1.09E-05	5.00E-06												
1.09E-05	5.00E-06												
1.08E-05	5.00E-06												
1.08E-05	5.00E-06												
1.08E-05	5.00E-06												
1.08E-05	5.00E-06												
1.08E-05	5.00E-06												
1.07E-05	5.00E-06												
1.07E-05	5.00E-06												
1.07E-05	5.00E-06												
1.07E-05	5.00E-06												
1.07E-05	5.00E-06												
1.06E-05	5.00E-06												
1.06E-05	5.00E-06												
1.06E-05	5.00E-06												
1.06E-05	5.00E-06												
1.06E-05	5.00E-06												
1.06E-05	5.00E-06												
1.05E-05	5.00E-06												
1.05E-05	5.00E-06												
1.05E-05	5.00E-06												
1.05E-05	5.00E-06												
1.05E-05	5.00E-06												
1.04E-05	5.00E-06												
1.04E-05	5.00E-06												
1.04E-05	5.00E-06												
1.04E-05	5.00E-06												
1.04E-05	5.00E-06												
1.04E-05	5.00E-06												
1.03E-05	5.00E-06												
1.03E-05	5.00E-06												
1.03E-05	5.00E-06												
1.03E-05	5.00E-06												
1.03E-05	5.00E-06												
1.03E-05	5.00E-06												
1.02E-05	5.00E-06												
1.02E-05	5.00E-06												
1.02E-05	5.00E-06												
1.02E-05	5.00E-06												
1.02E-05	5.00E-06												
1.02E-05	5.00E-06												
1.01E-05	5.00E-06												
1.01E-05	5.00E-06												
1.01E-05	5.00E-06												
1.01E-05	5.00E-06												
1.01E-05	5.00E-06												
1.01E-05	5.00E-06												
1.00E-05	5.00E-06												
1.00E-05	5.00E-06												
1.00E-05	5.00E-06												
9.98E-06	5.00E-06												
9.97E-06	5.00E-06												
9.95E-06	5.00E-06												
9.93E-06	5.00E-06												
9.92E-06	5.00E-06												
9.90E-06	5.00E-06												
9.88E-06	5.00E-06												
9.87E-06	5.00E-06												
9.85E-06	5.00E-06												
9.84E-06	5.00E-06												
9.82E-06	5.00E-06												
9.80E-06	5.00E-06												
9.79E-06	5.00E-06												
9.77E-06	5.00E-06												
9.75E-06	5.00E-06												
9.74E-06	5.00E-06												
9.72E-06	5.00E-06												
9.71E-06	5.00E-06												
9.69E-06	5.00E-06												
9.68E-06	5.00E-06												
9.66E-06	5.00E-06												
9.64E-06	5.00E-06												
9.63E-06	5.00E-06												
9.61E-06	5.00E-06												
9.60E-06	5.00E-06												
9.58E-06	5.00E-06												
9.57E-06	5.00E-06												
9.55E-06	5.00E-06												
9.53E-06	5.00E-06												
9.52E-06	5.00E-06												
9.50E-06	5.00E-06												
9.49E-06	5.00E-06												
9.47E-06	5.00E-06												
9.46E-06	5.00E-06												
9.44E-06	5.00E-06												
9.43E-06	5.00E-06												
9.41E-06	5.00E-06												
9.40E-06	5.00E-06												
9.38E-06	5.00E-06												
9.37E-06	5.00E-06												
9.35E-06	5.00E-06												
9.34E-06	5.00E-06												
9.32E-06	5.00E-06												
9.31E-06	5.00E-06												
9.29E-06	5.00E-06												
9.28E-06	5.00E-06												
9.26E-06	5.00E-06												
9.25E-06	5.00E-06												
9.23E-06	5.00E-06												
9.22E-06	5.00E-06												
9.20E-06	5.00E-06												
9.19E-06	5.00E-06												
9.18E-06	5.00E-06												
9.16E-06	5.00E-06												
9.15E-06	5.00E-06												
9.13E-06	5.00E-06												
9.12E-06	5.00E-06												
9.10E-06	5.00E-06												
9.09E-06	5.00E-06												
9.07E-06	5.00E-06												
9.06E-06	5.00E-06												
9.05E-06	5.00E-06												
9.03E-06	5.00E-06												
9.02E-06	5.00E-06												
9.00E-06	5.00E-06												
8.99E-06	5.00E-06												
8.98E-06	5.00E-06												
8.96E-06	5.00E-06												
8.95E-06	5.00E-06												
8.93E-06	5.00E-06												
8.92E-06	5.00E-06												
8.91E-06	5.00E-06												
8.89E-06	5.00E-06												
8.88E-06	5.00E-06												
8.86E-06	5.00E-06												
8.85E-06	5.00E-06												
8.84E-06	5.00E-06												
8.82E-06	5.00E-06												
8.81E-06	5.00E-06												
8.80E-06	5.00E-06												
8.78E-06	5.00E-06												
8.77E-06	5.00E-06												
8.76E-06	5.00E-06												
8.74E-06	5.00E-06												
8.73E-06	5.00E-06												
8.72E-06	5.00E-06												
8.70E-06	5.00E-06												
8.69E-06	5.00E-06												
8.68E-06	5.00E-06												
8.66E-06	5.00E-06												
8.65E-06	5.00E-06												
8.64E-06	5.00E-06												
8.62E-06	5.00E-06												
8.61E-06	5.00E-06												
8.60E-06	5.00E-06												
8.58E-06	5.00E-06												
8.57E-06	5.00E-06												
8.56E-06	5.00E-06												
8.54E-06	5.00E-06												
8.53E-06	5.00E-06												
8.52E-06	5.00E-06												
8.51E-06	5.00E-06												
8.49E-06	5.00E-06												
8.48E-06	5.00E-06												
8.47E-06	5.00E-06												
8.45E-06	5.00E-06												
8.44E-06	5.00E-06												
8.43E-06	5.00E-06												
8.42E-06	5.00E-06												
8.40E-06	5.00E-06												
8.39E-06	5.00E-06												
8.38E-06	5.00E-06												
8.37E-06	5.00E-06												
8.35E-06	5.00E-06												
8.34E-06	5.00E-06												
8.33E-06	5.00E-06												
8.32E-06	5.00E-06												
8.30E-06	5.00E-06												
8.29E-06	5.00E-06												
8.28E-06	5.00E-06												
8.27E-06	5.00E-06												
8.25E-06	5.00E-06												
8.24E-06	5.00E-06												
8.23E-06	5.00E-06												
8.22E-06	5.00E-06												
8.21E-06	5.00E-06												
8.19E-06	5.00E-06												
8.18E-06	5.00E-06												
8.17E-06	5.00E-06												
8.16E-06	5.00E-06												
8.15E-06	5.00E-06												
8.13E-06	5.00E-06												
8.12E-06	5.00E-06												
8.11E-06	5.00E-06												
8.10E-06	5.00E-06												
8.09E-06	5.00E-06												
8.07E-06	5.00E-06												
8.06E-06	5.00E-06												
8.05E-06	5.00E-06												
8.04E-06	5.00E-06												
8.03E-06	5.00E-06												
8.01E-06	5.00E-06												
8.00E-06	5.00E-06												
7.99E-06	5.00E-06												
7.98E-06	5.00E-06												
7.97E-06	5.00E-06												
7.96E-06	5.00E-06												
7.95E-06	5.00E-06												
7.93E-06	5.00E-06												
7.92E-06	5.00E-06												
7.91E-06	5.00E-06												
7.90E-06	5.00E-06												
7.89E-06	5.00E-06												
7.88E-06	5.00E-06												
7.86E-06	5.00E-06												
7.85E-06	5.00E-06												
7.84E-06	5.00E-06												
7.83E-06	5.00E-06												
7.82E-06	5.00E-06												
7.81E-06	5.00E-06												
7.80E-06	5.00E-06												
7.79E-06	5.00E-06												
7.78E-06	5.00E-06												
7.76E-06	5.00E-06												
7.75E-06	5.00E-06												
7.74E-06	5.00E-06												
7.73E-06	5.00E-06												
7.72E-06	5.00E-06												
7.71E-06	5.00E-06												
7.70E-06	5.00E-06												
7.69E-06	5.00E-06												
7.68E-06	5.00E-06												
7.66E-06	5.00E-06												
7.65E-06	5.00E-06												
7.64E-06	5.00E-06												
7.63E-06	5.00E-06												
7.62E-06	5.00E-06												
7.61E-06	5.00E-06												
7.60E-06	5.00E-06												
7.59E-06	5.00E-06												
7.58E-06	5.00E-06												
7.57E-06	5.00E-06												
7.56E-06	5.00E-06												
7.55E-06	5.00E-06												
7.54E-06	5.00E-06												
7.53E-06	5.00E-06												
7.51E-06	5.00E-06												
7.50E-06	5.00E-06												
7.49E-06	5.00E-06												
7.48E-06	5.00E-06												
7.47E-06	5.00E-06												
7.46E-06	5.00E-06												
7.45E-06	5.00E-06												
7.44E-06	5.00E-06												
7.43E-06	5.00E-06												
7.42E-06	5.00E-06												
7.41E-06	5.00E-06												
7.40E-06	5.00E-06												
7.39E-06	5.00E-06												
7.38E-06	5.00E-06												
7.37E-06	5.00E-06												
7.36E-06	5.00E-06												
7.35E-06	5.00E-06												
7.34E-06	5.00E-06												
7.33E-06	5.00E-06												
7.32E-06	5.00E-06												
7.31E-06	5.00E-06												
7.30E-06	5.00E-06												
7.29E-06	5.00E-06												
7.28E-06	5.00E-06												
7.27E-06	5.00E-06												
7.26E-06	5.00E-06												
7.25E-06	5.00E-06												
7.24E-06	5.00E-06												
7.23E-06	5.00E-06												
7.22E-06	5.00E-06												
7.21E-06	5.00E-06												
7.20E-06	5.00E-06												
7.19E-06	5.00E-06												
7.18E-06	5.00E-06												
7.17E-06	5.00E-06												
7.16E-06	5.00E-06												
7.15E-06	5.00E-06												
7.14E-06	5.00E-06												
7.13E-06	5.00E-06												
7.12E-06	5.00E-06												
7.11E-06	5.00E-06												
7.10E-06	5.00E-06												
7.09E-06	5.00E-06												
7.08E-06	5.00E-06												
7.07E-06	5.00E-06												
7.06E-06	5.00E-06												
7.05E-06	5.00E-06												
7.04E-06	5.00E-06												
7.03E-06	5.00E-06												
7.02E-06	5.00E-06												
7.02E-06	5.00E-06												
7.01E-06	5.00E-06												
7.00E-06	5.00E-06												
6.99E-06	5.00E-06												
6.98E-06	5.00E-06												
6.97E-06	5.00E-06												
6.96E-06	5.00E-06												
6.95E-06	5.00E-06												
6.94E-06	5.00E-06												
6.93E-06	5.00E-06												
6.92E-06	5.00E-06												
6.91E-06	5.00E-06												
6.90E-06	5.00E-06												
6.89E-06	5.00E-06												
6.89E-06	5.00E-06												
6.88E-06	5.00E-06												
6.87E-06	5.00E-06												
6.86E-06	5.00E-06												
6.85E-06	5.00E-06												
6.84E-06	5.00E-06												
6.83E-06	5.00E-06												
6.82E-06	5.00E-06												
6.81E-06	5.00E-06												
6.80E-06	5.00E-06												
6.79E-06	5.00E-06												
6.79E-06	5.00E-06												
6.78E-06	5.00E-06												
6.77E-06	5.00E-06												
6.76E-06	5.00E-06												
6.75E-06	5.00E-06												
6.74E-06	5.00E-06												
6.73E-06	5.00E-06												
6.72E-06	5.00E-06												
6.71E-06	5.00E-06												
6.71E-06	5.00E-06												
6.70E-06	5.00E-06												
6.69E-06	5.00E-06												
6.68E-06	5.00E-06												
6.67E-06	5.00E-06												
6.66E-06	5.00E-06												
6.65E-06	5.00E-06												
6.64E-06	5.00E-06												
6.64E-06	5.00E-06												
6.63E-06	5.00E-06												
6.62E-06	5.00E-06												
6.61E-06	5.00E-06												
6.60E-06	5.00E-06												
6.59E-06	5.00E-06												
6.58E-06	5.00E-06												
6.58E-06	5.00E-06												
6.57E-06	5.00E-06												
6.56E-06	5.00E-06												
6.55E-06	5.00E-06												
6.54E-06	5.00E-06												
6.53E-06	5.00E-06												
6.52E-06	5.00E-06												
6.52E-06	5.00E-06												
6.51E-06	5.00E-06												
6.50E-06	5.00E-06												
6.49E-06	5.00E-06												
6.48E-06	5.00E-06												
6.47E-06	5.00E-06												
6.47E-06	5.00E-06												
6.46E-06	5.00E-06												
6.45E-06	5.00E-06												
6.44E-06	5.00E-06												
6.43E-06	5.00E-06												
6.42E-06	5.00E-06												
6.42E-06	5.00E-06												
6.41E-06	5.00E-06												
6.40E-06	5.00E-06												
6.39E-06	5.00E-06												
6.38E-06	5.00E-06												
6.38E-06	5.00E-06												
6.37E-06	5.00E-06												
6.36E-06	5.00E-06												
6.35E-06	5.00E-06												
6.34E-06	5.00E-06												
6.34E-06	5.00E-06												
6.33E-06	5.00E-06												
6.32E-06	5.00E-06												
6.31E-06	5.00E-06												
6.30E-06	5.00E-06												
6.30E-06	5.00E-06												
6.29E-06	5.00E-06												
6.28E-06	5.00E-06												
6.27E-06	5.00E-06												
6.26E-06	5.00E-06												
6.26E-06	5.00E-06												
6.25E-06	5.00E-06												
6.24E-06	5.00E-06												
6.23E-06	5.00E-06												
6.22E-06	5.00E-06												
6.22E-06	5.00E-06												
6.21E-06	5.00E-06												
6.20E-06	5.00E-06												
6.19E-06	5.00E-06												
6.19E-06	5.00E-06												
6.18E-06	5.00E-06												
6.17E-06	5.00E-06												
6.16E-06	5.00E-06												
6.16E-06	5.00E-06												
6.15E-06	5.00E-06												
6.14E-06	5.00E-06												
6.13E-06	5.00E-06												
6.12E-06	5.00E-06												
6.12E-06	5.00E-06												
6.11E-06	5.00E-06												
6.10E-06	5.00E-06												
6.09E-06	5.00E-06												
6.09E-06	5.00E-06												
6.08E-06	5.00E-06												
6.07E-06	5.00E-06												
6.06E-06	5.00E-06												
6.06E-06	5.00E-06												
6.05E-06	5.00E-06												
6.04E-06	5.00E-06												
6.03E-06	5.00E-06												
6.03E-06	5.00E-06												
6.02E-06	5.00E-06												
6.01E-06	5.00E-06												
6.00E-06	5.00E-06												
6.00E-06	5.00E-06												
5.99E-06	5.00E-06												
5.98E-06	5.00E-06												
5.98E-06	5.00E-06												
5.97E-06	5.00E-06												
5.96E-06	5.00E-06												
5.95E-06	5.00E-06												
5.95E-06	5.00E-06												
5.94E-06	5.00E-06												
5.93E-06	5.00E-06												
5.92E-06	5.00E-06												
5.92E-06	5.00E-06												
5.91E-06	5.00E-06												
5.90E-06	5.00E-06												
5.90E-06	5.00E-06												
5.89E-06	5.00E-06												
5.88E-06	5.00E-06												
5.87E-06	5.00E-06												
5.87E-06	5.00E-06												
5.86E-06	5.00E-06												
5.85E-06	5.00E-06												
5.85E-06	5.00E-06												
5.84E-06	5.00E-06												
5.83E-06	5.00E-06												
5.83E-06	5.00E-06												
5.82E-06	5.00E-06												
5.81E-06	5.00E-06												
5.80E-06	5.00E-06												
5.80E-06	5.00E-06												
5.79E-06	5.00E-06												
5.78E-06	5.00E-06												
5.78E-06	5.00E-06												
5.77E-06	5.00E-06												
5.76E-06	5.00E-06												
5.76E-06	5.00E-06												
5.75E-06	5.00E-06												
5.74E-06	5.00E-06												
5.73E-06	5.00E-06												
5.73E-06	5.00E-06												
5.72E-06	5.00E-06												
5.71E-06	5.00E-06												
5.71E-06	5.00E-06												
5.70E-06	5.00E-06												
5.69E-06	5.00E-06												
5.69E-06	5.00E-06												
5.68E-06	5.00E-06												
5.67E-06	5.00E-06												
5.67E-06	5.00E-06												
5.66E-06	5.00E-06												
5.65E-06	5.00E-06												
5.65E-06	5.00E-06												
5.64E-06	5.00E-06												
5.63E-06	5.00E-06												
5.63E-06	5.00E-06												
5.62E-06	5.00E-06												
5.61E-06	5.00E-06												
5.61E-06	5.00E-06												
5.60E-06	5.00E-06												
5.59E-06	5.00E-06												
5.59E-06	5.00E-06												
5.58E-06	5.00E-06												
5.57E-06	5.00E-06												
5.57E-06	5.00E-06												
5.56E-06	5.00E-06												
5.55E-06	5.00E-06												
5.55E-06	5.00E-06												
5.54E-06	5.00E-06												
5.54E-06	5.00E-06												
5.53E-06	5.00E-06												
5.52E-06	5.00E-06												
5.52E-06	5.00E-06												
5.51E-06	5.00E-06												
5.50E-06	5.00E-06												
5.50E-06	5.00E-06												
5.49E-06	5.00E-06												
5.48E-06	5.00E-06												
5.48E-06	5.00E-06												
5.47E-06	5.00E-06												
5.46E-06	5.00E-06												
5.46E-06	5.00E-06												
5.45E-06	5.00E-06												
5.45E-06	5.00E-06												
5.44E-06	5.00E-06												
5.43E-06	5.00E-06												
5.43E-06	5.00E-06												
5.42E-06	5.00E-06												
5.41E-06	5.00E-06												
5.41E-06	5.00E-06												
5.40E-06	5.00E-06												
5.40E-06	5.00E-06												
5.39E-06	5.00E-06												
5.38E-06	5.00E-06												
5.38E-06	5.00E-06												
5.37E-06	5.00E-06												
5.36E-06	5.00E-06												
5.36E-06	5.00E-06												
5.35E-06	5.00E-06												
5.35E-06	5.00E-06												
5.34E-06	5.00E-06												
5.33E-06	5.00E-06												
5.33E-06	5.00E-06												
5.32E-06	5.00E-06												
5.32E-06	5.00E-06												
5.31E-06	5.00E-06												
5.30E-06	5.00E-06												
5.30E-06	5.00E-06												
5.29E-06	5.00E-06												
5.29E-06	5.00E-06												
5.28E-06	5.00E-06												
5.27E-06	5.00E-06												
5.27E-06	5.00E-06												
5.26E-06	5.00E-06												
5.26E-06	5.00E-06												
5.25E-06	5.00E-06												
5.24E-06	5.00E-06												
5.24E-06	5.00E-06												
5.23E-06	5.00E-06												
5.23E-06	5.00E-06												
5.22E-06	5.00E-06												
5.21E-06	5.00E-06												
5.21E-06	5.00E-06												
5.20E-06	5.00E-06												
5.20E-06	5.00E-06												
5.19E-06	5.00E-06												
5.19E-06	5.00E-06												
5.18E-06	5.00E-06												
5.17E-06	5.00E-06												
5.17E-06	5.00E-06												
5.16E-06	5.00E-06												
5.16E-06	5.00E-06												
5.15E-06	5.00E-06												
5.14E-06	5.00E-06												
5.14E-06	5.00E-06												
5.13E-06	5.00E-06												
5.13E-06	5.00E-06												
5.12E-06	5.00E-06												
5.12E-06	5.00E-06												
5.11E-06	5.00E-06												
5.10E-06	5.00E-06												
5.10E-06	5.00E-06												
5.09E-06	5.00E-06												
5.09E-06	5.00E-06												
5.08E-06	5.00E-06												
5.08E-06	5.00E-06												
5.07E-06	5.00E-06												
5.07E-06	5.00E-06												
5.06E-06	5.00E-06												
5.05E-06	5.00E-06												
5.05E-06	5.00E-06												
5.04E-06	5.00E-06												
5.04E-06	5.00E-06												
5.03E-06	5.00E-06												
5.03E-06	5.00E-06												
5.02E-06	5.00E-06												
5.01E-06	5.00E-06												
5.01E-06	5.00E-06												
5.00E-06	5.00E-06												
5.00E-06	5.00E-06												
4.99E-06	5.00E-06												
4.99E-06	5.00E-06												
4.98E-06	5.00E-06												
4.98E-06	5.00E-06												
4.97E-06	5.00E-06												
4.97E-06	5.00E-06												
4.96E-06	5.00E-06												
4.95E-06	5.00E-06												
4.95E-06	5.00E-06												
4.94E-06	5.00E-06												
4.94E-06	5.00E-06												
4.93E-06	5.00E-06												
4.93E-06	5.00E-06												
4.92E-06	5.00E-06												
4.92E-06	5.00E-06												
4.91E-06	5.00E-06												
4.91E-06	5.00E-06												
4.90E-06	5.00E-06												
4.90E-06	5.00E-06												
4.89E-06	5.00E-06												
4.89E-06	5.00E-06												
4.88E-06	5.00E-06												
4.87E-06	5.00E-06												
4.87E-06	5.00E-06												
4.86E-06	5.00E-06												
4.86E-06	5.00E-06												
4.85E-06	5.00E-06												
4.85E-06	5.00E-06												
4.84E-06	5.00E-06												
4.84E-06	5.00E-06												
4.83E-06	5.00E-06												
4.83E-06	5.00E-06												
4.82E-06	5.00E-06												
4.82E-06	5.00E-06												
4.81E-06	5.00E-06												
4.81E-06	5.00E-06												
4.80E-06	5.00E-06												
4.80E-06	5.00E-06												
4.79E-06	5.00E-06												
4.79E-06	5.00E-06												
4.78E-06	5.00E-06												
4.78E-06	5.00E-06												
4.77E-06	5.00E-06												
4.77E-06	5.00E-06												
4.76E-06	5.00E-06												
4.76E-06	5.00E-06												
4.75E-06	5.00E-06												
4.75E-06	5.00E-06												
4.74E-06	5.00E-06												
4.74E-06	5.00E-06												
4.73E-06	5.00E-06												
4.73E-06	5.00E-06												
4.72E-06	5.00E-06												
4.72E-06	5.00E-06												
4.71E-06	5.00E-06												
4.71E-06	5.00E-06												
4.70E-06	5.00E-06												
4.70E-06	5.00E-06												
4.69E-06	5.00E-06												
4.69E-06	5.00E-06												
4.68E-06	5.00E-06												
4.68E-06	5.00E-06												
4.67E-06	5.00E-06												
4.67E-06	5.00E-06												
4.66E-06	5.00E-06												
4.66E-06	5.00E-06												
4.65E-06	5.00E-06												
4.65E-06	5.00E-06												
4.64E-06	5.00E-06												
4.64E-06	5.00E-06												
4.63E-06	5.00E-06												
4.63E-06	5.00E-06												
4.62E-06	5.00E-06												
4.62E-06	5.00E-06												
4.61E-06	5.00E-06												
4.61E-06	5.00E-06												
4.60E-06	5.00E-06												
4.60E-06	5.00E-06												
4.59E-06	5.00E-06												
4.59E-06	5.00E-06												
4.58E-06	5.00E-06												
4.58E-06	5.00E-06												
4.57E-06	5.00E-06												
4.57E-06	5.00E-06												
4.56E-06	5.00E-06												
4.56E-06	5.00E-06												
4.55E-06	5.00E-06												
4.55E-06	5.00E-06												
4.55E-06	5.00E-06												
4.54E-06	5.00E-06												
4.54E-06	5.00E-06												
4.53E-06	5.00E-06												
4.53E-06	5.00E-06												
4.52E-06	5.00E-06												
4.52E-06	5.00E-06												
4.51E-06	5.00E-06												
4.51E-06	5.00E-06												
4.50E-06	5.00E-06												
4.50E-06	5.00E-06												
4.49E-06	5.00E-06												
4.49E-06	5.00E-06												
4.48E-06	5.00E-06												
4.48E-06	5.00E-06												
4.48E-06	5.00E-06												
4.47E-06	5.00E-06												
4.47E-06	5.00E-06												
4.46E-06	5.00E-06												
4.46E-06	5.00E-06												
4.45E-06	5.00E-06												
4.45E-06	5.00E-06												
4.44E-06	5.00E-06												
4.44E-06	5.00E-06												
4.43E-06	5.00E-06												
4.43E-06	5.00E-06												
4.42E-06	5.00E-06												
4.42E-06	5.00E-06												
4.42E-06	5.00E-06												
4.41E-06	5.00E-06												
4.41E-06	5.00E-06												
4.40E-06	5.00E-06												
4.40E-06	5.00E-06												
4.39E-06	5.00E-06												
4.39E-06	5.00E-06												
4.38E-06	5.00E-06												
4.38E-06	5.00E-06												
4.38E-06	5.00E-06												
4.37E-06	5.00E-06												
4.37E-06	5.00E-06												
4.36E-06	5.00E-06												
4.36E-06	5.00E-06												
4.35E-06	5.00E-06												
4.35E-06	5.00E-06												
4.34E-06	5.00E-06												
4.34E-06	5.00E-06												
4.34E-06	5.00E-06												
4.33E-06	5.00E-06												
4.33E-06	5.00E-06												
4.32E-06	5.00E-06												
4.32E-06	5.00E-06												
4.31E-06	5.00E-06												
4.31E-06	5.00E-06												
4.31E-06	5.00E-06												
4.30E-06	5.00E-06												
4.30E-06	5.00E-06												
4.29E-06	5.00E-06												
4.29E-06	5.00E-06												
4.28E-06	5.00E-06												
4.28E-06	5.00E-06												
4.28E-06	5.00E-06												
4.27E-06	5.00E-06												
4.27E-06	5.00E-06												
4.26E-06	5.00E-06												
4.26E-06	5.00E-06												
4.25E-06	5.00E-06												
4.25E-06	5.00E-06												
4.25E-06	5.00E-06												
4.24E-06	5.00E-06												
4.24E-06	5.00E-06												
4.23E-06	5.00E-06												
4.23E-06	5.00E-06												
4.22E-06	5.00E-06												
4.22E-06	5.00E-06												
4.22E-06	5.00E-06												
4.21E-06	5.00E-06												
4.21E-06	5.00E-06												
4.20E-06	5.00E-06												
4.20E-06	5.00E-06												
4.20E-06	5.00E-06												
4.19E-06	5.00E-06												
4.19E-06	5.00E-06												
4.18E-06	5.00E-06												
4.18E-06	5.00E-06												
4.17E-06	5.00E-06												
4.17E-06	5.00E-06												
4.17E-06	5.00E-06												
4.16E-06	5.00E-06												
4.16E-06	5.00E-06												
4.15E-06	5.00E-06												
4.15E-06	5.00E-06												
4.15E-06	5.00E-06												
4.14E-06	5.00E-06												
4.14E-06	5.00E-06												
4.13E-06	5.00E-06												
4.13E-06	5.00E-06												
4.13E-06	5.00E-06												
4.12E-06	5.00E-06												
4.12E-06	5.00E-06												
4.11E-06	5.00E-06												
4.11E-06	5.00E-06												
4.11E-06	5.00E-06												
4.10E-06	5.00E-06												
4.10E-06	5.00E-06												
4.09E-06	5.00E-06												
4.09E-06	5.00E-06												
4.09E-06	5.00E-06												
4.08E-06	5.00E-06												
4.08E-06	5.00E-06												
4.07E-06	5.00E-06												
4.07E-06	5.00E-06												
4.07E-06	5.00E-06												
4.06E-06	5.00E-06												
4.06E-06	5.00E-06												
4.05E-06	5.00E-06												
4.05E-06	5.00E-06												
4.05E-06	5.00E-06												
4.04E-06	5.00E-06												
4.04E-06	5.00E-06												
4.03E-06	5.00E-06												
4.03E-06	5.00E-06												
4.03E-06	5.00E-06												
4.02E-06	5.00E-06												
4.02E-06	5.00E-06												
4.01E-06	5.00E-06												
4.01E-06	5.00E-06												
4.01E-06	5.00E-06												
4.00E-06	5.00E-06												
4.00E-06	5.00E-06												
4.00E-06	5.00E-06												
3.99E-06	5.00E-06												
3.99E-06	5.00E-06												
3.98E-06	5.00E-06												
3.98E-06	5.00E-06												
3.98E-06	5.00E-06												
3.97E-06	5.00E-06												
3.97E-06	5.00E-06												
3.97E-06	5.00E-06												
3.96E-06	5.00E-06												
3.96E-06	5.00E-06												
3.95E-06	5.00E-06												
3.95E-06	5.00E-06												
3.95E-06	5.00E-06												
3.94E-06	5.00E-06												
3.94E-06	5.00E-06												
3.93E-06	5.00E-06												
3.93E-06	5.00E-06												
3.93E-06	5.00E-06												
3.92E-06	5.00E-06												
3.92E-06	5.00E-06												
3.92E-06	5.00E-06												
3.91E-06	5.00E-06												
3.91E-06	5.00E-06												
3.91E-06	5.00E-06												
3.90E-06	5.00E-06												
3.90E-06	5.00E-06												
3.89E-06	5.00E-06												
3.89E-06	5.00E-06												
3.89E-06	5.00E-06												
3.88E-06	5.00E-06												
3.88E-06	5.00E-06												
3.88E-06	5.00E-06												
3.87E-06	5.00E-06												
3.87E-06	5.00E-06												
3.86E-06	5.00E-06												
3.86E-06	5.00E-06												
3.86E-06	5.00E-06												
3.85E-06	5.00E-06												
3.85E-06	5.00E-06												
3.85E-06	5.00E-06												
3.84E-06	5.00E-06												
3.84E-06	5.00E-06												
3.84E-06	5.00E-06												
3.83E-06	5.00E-06												
3.83E-06	5.00E-06												
3.83E-06	5.00E-06												
3.82E-06	5.00E-06												
3.82E-06	5.00E-06												
3.81E-06	5.00E-06												
3.81E-06	5.00E-06												
3.81E-06	5.00E-06												
3.80E-06	5.00E-06												
3.80E-06	5.00E-06												
3.80E-06	5.00E-06												
3.79E-06	5.00E-06												
3.79E-06	5.00E-06												
3.79E-06	5.00E-06												
3.78E-06	5.00E-06												
3.78E-06	5.00E-06												
3.78E-06	5.00E-06												
3.77E-06	5.00E-06												
3.77E-06	5.00E-06												
3.76E-06	5.00E-06												
3.76E-06	5.00E-06												
3.76E-06	5.00E-06												
3.75E-06	5.00E-06												
3.75E-06	5.00E-06												
3.75E-06	5.00E-06												
3.74E-06	5.00E-06												
3.74E-06	5.00E-06												
3.74E-06	5.00E-06												
3.73E-06	5.00E-06												
3.73E-06	5.00E-06												
3.73E-06	5.00E-06												
3.72E-06	5.00E-06												
3.72E-06	5.00E-06												
3.72E-06	5.00E-06												
3.71E-06	5.00E-06												
3.71E-06	5.00E-06												
3.71E-06	5.00E-06												
3.70E-06	5.00E-06												
3.70E-06	5.00E-06												
3.70E-06	5.00E-06												
3.69E-06	5.00E-06												
3.69E-06	5.00E-06												
3.69E-06	5.00E-06												
3.68E-06	5.00E-06												
3.68E-06	5.00E-06												
3.68E-06	5.00E-06												
3.67E-06	5.00E-06												
3.67E-06	5.00E-06												
3.67E-06	5.00E-06												
3.66E-06	5.00E-06												
3.66E-06	5.00E-06												
3.66E-06	5.00E-06												
3.65E-06	5.00E-06												
3.65E-06	5.00E-06												
3.65E-06	5.00E-06												
3.64E-06	5.00E-06												
3.64E-06	5.00E-06												
3.64E-06	5.00E-06												
3.63E-06	5.00E-06												
3.63E-06	5.00E-06												
3.63E-06	5.00E-06												
3.62E-06	5.00E-06												
3.62E-06	5.00E-06												
3.62E-06	5.00E-06												
3.61E-06	5.00E-06												
3.61E-06	5.00E-06												
3.61E-06	5.00E-06												
3.60E-06	5.00E-06												
3.60E-06	5.00E-06												
3.60E-06	5.00E-06												
3.59E-06	5.00E-06												
3.59E-06	5.00E-06												
3.59E-06	5.00E-06												
3.58E-06	5.00E-06												
3.58E-06	5.00E-06												
3.58E-06	5.00E-06												
3.57E-06	5.00E-06												
3.57E-06	5.00E-06												
3.57E-06	5.00E-06												
3.56E-06	5.00E-06												
3.56E-06	5.00E-06												
3.56E-06	5.00E-06												
3.55E-06	5.00E-06												
3.55E-06	5.00E-06												
3.55E-06	5.00E-06												
3.55E-06	5.00E-06												
3.54E-06	5.00E-06												
3.54E-06	5.00E-06												
3.54E-06	5.00E-06												
3.53E-06	5.00E-06												
3.53E-06	5.00E-06												
3.53E-06	5.00E-06												
3.52E-06	5.00E-06												
3.52E-06	5.00E-06												
3.52E-06	5.00E-06												
3.51E-06	5.00E-06												
3.51E-06	5.00E-06												
3.51E-06	5.00E-06												
3.50E-06	5.00E-06												
3.50E-06	5.00E-06												
3.50E-06	5.00E-06												
3.50E-06	5.00E-06												
3.49E-06	5.00E-06												
3.49E-06	5.00E-06												
3.49E-06	5.00E-06												
3.48E-06	5.00E-06												
3.48E-06	5.00E-06												
3.48E-06	5.00E-06												
3.47E-06	5.00E-06												
3.47E-06	5.00E-06												
3.47E-06	5.00E-06												
3.46E-06	5.00E-06												
3.46E-06	5.00E-06												
3.46E-06	5.00E-06												
3.46E-06	5.00E-06												
3.45E-06	5.00E-06												
3.45E-06	5.00E-06												
3.45E-06	5.00E-06												
3.44E-06	5.00E-06												
3.44E-06	5.00E-06												
3.44E-06	5.00E-06												
3.43E-06	5.00E-06												
3.43E-06	5.00E-06												
3.43E-06	5.00E-06												
3.42E-06	5.00E-06												
3.42E-06	5.00E-06												
3.42E-06	5.00E-06												
3.42E-06	5.00E-06												
3.41E-06	5.00E-06												
3.41E-06	5.00E-06												
3.41E-06	5.00E-06												
3.40E-06	5.00E-06												
3.40E-06	5.00E-06												
3.40E-06	5.00E-06												
													

